Assessing the Performance of Leja and Clenshaw-Curtis Collocation for Computational Electromagnetics with Random Input Data

We consider the problem of quantifying uncertainty regarding the output of an electromagnetic field problem in the presence of a large number of uncertain input parameters. In order to reduce the growth in complexity with the number of dimensions, we employ a dimension-adaptive stochastic collocation method based on nested univariate nodes. We examine the accuracy and performance of collocation schemes based on Clenshaw-Curtis and Leja rules, for the cases of uniform and bounded, non-uniform random inputs, respectively. Based on numerical experiments with an academic electromagnetic field model, we compare the two rules in both the univariate and multivariate case and for both quadrature and interpolation purposes. Results for a real-world electromagnetic field application featuring high-dimensional input uncertainty are also presented.

==> images/Data/OptimConcave.dat <==
  2.5000920e+000  0.0000000e+000
  2.4996001e+000  8.4436484e-002
  2.4981235e+000  1.6692564e-001
  2.4956597e+000  2.4753715e-001
  2.4922043e+000  3.2633759e-001
  2.4877513e+000  4.0339057e-001
  2.4822927e+000  4.7875695e-001
  2.4758189e+000  5.5249493e-001
  2.4683184e+000  6.2466030e-001
  2.4597777e+000  6.9530648e-001
  2.4501813e+000  7.6448474e-001
  2.4395119e+000  8.3224425e-001
  2.4277497e+000  8.9863225e-001
  2.4148730e+000  9.6369412e-001
  2.4008576e+000  1.0274735e+000
  2.3856770e+000  1.0900125e+000
  2.3693020e+000  1.1513516e+000
  2.3517008e+000  1.2115297e+000
  2.3328385e+000  1.2705845e+000
  2.3126775e+000  1.3285525e+000
  2.2911766e+000  1.3854688e+000
  2.2682914e+000  1.4413674e+000
  2.2439736e+000  1.4962813e+000
  2.2181709e+000  1.5502425e+000
  2.1908268e+000  1.6032820e+000
  2.1618802e+000  1.6554301e+000
  2.1312648e+000  1.7067162e+000
  2.0989090e+000  1.7571689e+000
  2.0647353e+000  1.8068163e+000
  2.0286599e+000  1.8556857e+000
  1.9905917e+000  1.9038041e+000
  1.9504323e+000  1.9511979e+000
  1.9080748e+000  1.9978930e+000
  1.8634032e+000  2.0439152e+000
  1.8162913e+000  2.0892899e+000
  1.7666019e+000  2.1340423e+000
  1.7141855e+000  2.1781974e+000
  1.6588790e+000  2.2217804e+000
  1.6005043e+000  2.2648165e+000
  1.5388664e+000  2.3073309e+000
  1.4737516e+000  2.3493492e+000
  1.4049254e+000  2.3908975e+000
  1.3321297e+000  2.4320022e+000
  1.2550801e+000  2.4726905e+000
  1.1734623e+000  2.5129905e+000
  1.0869649e+000  2.5539797e+000
  9.9556090e-001  2.5984477e+000
  8.9940814e-001  2.6465285e+000
  7.9871886e-001  2.6981748e+000
  6.9376011e-001  2.7533033e+000
  5.8485349e-001  2.8117937e+000
  4.7237380e-001  2.8734881e+000
  3.5674616e-001  2.9381914e+000
  2.3844186e-001  3.0056720e+000
  1.1797278e-001  3.0756645e+000
 -4.1154020e-003  3.1478727e+000
 -1.2725105e-001  3.2219732e+000
 -2.5084531e-001  3.2976202e+000
 -3.7430140e-001  3.3744512e+000
 -4.9702418e-001  3.4520921e+000
 -6.1842966e-001  3.5301638e+000
 -7.3795419e-001  3.6082882e+000
 -8.5506291e-001  3.6860938e+000
 -9.6925737e-001  3.7632218e+000
 -1.0800819e+000  3.8393309e+000
 -1.1871289e+000  3.9141021e+000
 -1.2900425e+000  3.9872419e+000
 -1.3885209e+000  4.0584858e+000
 -1.4823174e+000  4.1275999e+000
 -1.5712404e+000  4.1943826e+000
 -1.6551517e+000  4.2586646e+000
 -1.7339643e+000  4.3203089e+000
 -1.8076389e+000  4.3792099e+000
 -1.8761806e+000  4.4352919e+000
 -1.9396341e+000  4.4885072e+000
 -1.9980795e+000  4.5388340e+000
 -2.0516275e+000  4.5862741e+000
 -2.1004150e+000  4.6308501e+000
 -2.1446001e+000  4.6726029e+000
 -2.1843585e+000  4.7115894e+000
 -2.2198790e+000  4.7478797e+000
 -2.2513601e+000  4.7815548e+000
 -2.2790064e+000  4.8127047e+000
 -2.3030262e+000  4.8414260e+000
 -2.3236285e+000  4.8678202e+000
 -2.3410212e+000  4.8919924e+000
 -2.3554090e+000  4.9140492e+000
 -2.3669918e+000  4.9340981e+000
 -2.3759639e+000  4.9522462e+000
 -2.3798277e+000  4.9984771e+000
 -2.3798277e+000  5.0801546e+000
 -2.3798277e+000  5.1618321e+000
 -2.3798277e+000  5.2435096e+000
 -2.3798277e+000  5.3251871e+000
 -2.3798277e+000  5.4068645e+000
 -2.3798277e+000  5.4885420e+000
 -2.3798277e+000  5.5702195e+000
 -2.3798277e+000  5.6518970e+000
 -2.3798277e+000  5.7335745e+000
 -2.3798277e+000  5.8152519e+000
 -2.3798277e+000  5.8969294e+000
 -2.3798277e+000  5.9786069e+000
 -2.3798277e+000  6.0602844e+000
 -2.3798277e+000  6.1419618e+000
 -2.3798277e+000  6.2236393e+000
 -2.3798277e+000  6.3053168e+000
 -2.3798277e+000  6.3869943e+000
 -2.3798277e+000  6.4686718e+000
 -2.3798277e+000  6.5503492e+000
 -2.3798277e+000  6.6320267e+000
 -2.3798277e+000  6.7137042e+000
 -2.3798277e+000  6.7953817e+000
 -2.3798277e+000  6.8770592e+000
 -2.3798277e+000  6.9587366e+000
 -2.3131106e+000  7.0048916e+000
 -2.2453453e+000  7.0504885e+000
 -2.1775800e+000  7.0960853e+000
 -2.1098147e+000  7.1416822e+000
 -2.0420494e+000  7.1872791e+000
 -1.9742841e+000  7.2328760e+000
 -1.9065188e+000  7.2784728e+000
 -1.8387535e+000  7.3240697e+000
 -1.7709882e+000  7.3696666e+000
 -1.7032229e+000  7.4152634e+000
 -1.6354576e+000  7.4608603e+000
 -1.5676923e+000  7.5064572e+000
 -1.4999270e+000  7.5520541e+000
 -1.4321617e+000  7.5976509e+000
 -1.3643964e+000  7.6432478e+000
 -1.2966311e+000  7.6888447e+000
 -1.2288658e+000  7.7344415e+000
 -1.1611005e+000  7.7800384e+000
 -1.0933352e+000  7.8256353e+000
 -1.0255699e+000  7.8712322e+000
 -9.5780460e-001  7.9168290e+000
 -8.9003930e-001  7.9624259e+000
 -8.2227400e-001  8.0080228e+000
 -7.5450870e-001  8.0536196e+000
 -6.8674340e-001  8.0992165e+000
 -6.1897810e-001  8.1448134e+000
 -5.5121280e-001  8.1904103e+000
 -4.8344750e-001  8.2360071e+000
 -4.1568220e-001  8.2816040e+000
 -3.4791690e-001  8.3272009e+000
 -2.8015160e-001  8.3727977e+000
 -2.1238630e-001  8.4183946e+000
 -1.4462100e-001  8.4639915e+000
 -7.6855699e-002  8.5095884e+000
 -9.0903987e-003  8.5551852e+000
  5.8674902e-002  8.6007821e+000
  1.2644020e-001  8.6463790e+000
  1.9420550e-001  8.6919758e+000
  2.6197080e-001  8.7375727e+000
  3.2973610e-001  8.7831696e+000
  3.9750140e-001  8.8287665e+000
  4.6526670e-001  8.8743633e+000
  5.3303200e-001  8.9199602e+000
  6.0079730e-001  8.9655571e+000
  6.6856261e-001  9.0111539e+000
  7.3632791e-001  9.0567508e+000
  8.0409321e-001  9.1023477e+000
  8.7185851e-001  9.1479446e+000
  9.3962381e-001  9.1935414e+000
  1.0073891e+000  9.2391383e+000
  1.0751544e+000  9.2847352e+000
  1.1429197e+000  9.3303320e+000
  1.2106850e+000  9.3759289e+000
  1.2784503e+000  9.4215258e+000
  1.3462156e+000  9.4671227e+000
  1.4139809e+000  9.5127195e+000
  1.4817462e+000  9.5583164e+000
  1.5495115e+000  9.6039133e+000
  1.6172768e+000  9.6495101e+000
  1.6850421e+000  9.6951070e+000
  1.7528074e+000  9.7407039e+000
  1.8205727e+000  9.7863008e+000
  1.8883380e+000  9.8318976e+000
  1.9561033e+000  9.8774945e+000
  2.0238686e+000  9.9230914e+000
  2.0916339e+000  9.9686882e+000
  2.1593992e+000  1.0014285e+001
  2.2271645e+000  1.0059882e+001
  2.2949298e+000  1.0105479e+001
  2.3626951e+000  1.0151076e+001
  2.4304604e+000  1.0196673e+001
  2.4982257e+000  1.0242269e+001
  2.5659910e+000  1.0287866e+001
  2.6337563e+000  1.0333463e+001
  2.7015216e+000  1.0379060e+001
  2.7692869e+000  1.0424657e+001
  2.8370522e+000  1.0470254e+001
  2.9048175e+000  1.0515851e+001
  2.9725828e+000  1.0561448e+001
  3.0403481e+000  1.0607044e+001
  3.1081134e+000  1.0652641e+001
  3.1758787e+000  1.0698238e+001
  3.2436440e+000  1.0743835e+001
  3.3114093e+000  1.0789432e+001
  3.3791746e+000  1.0835029e+001
  3.4469399e+000  1.0880626e+001
  3.5147052e+000  1.0926223e+001
  3.5824705e+000  1.0971819e+001
  3.6502358e+000  1.1017416e+001
  3.7180011e+000  1.1063013e+001
  3.7857664e+000  1.1108610e+001
  3.8535317e+000  1.1154207e+001
  3.9212970e+000  1.1199804e+001
  3.9890623e+000  1.1245401e+001
  4.0568276e+000  1.1290998e+001
  4.1245929e+000  1.1336594e+001
  4.1923582e+000  1.1382191e+001
  4.2601235e+000  1.1427788e+001
  4.3278888e+000  1.1473385e+001
  4.3956541e+000  1.1518982e+001
  4.4634194e+000  1.1564579e+001
  4.5311847e+000  1.1610176e+001
  4.5989500e+000  1.1655772e+001
  4.6667153e+000  1.1701369e+001
  4.7344806e+000  1.1746966e+001
  4.8022459e+000  1.1792563e+001
  4.8700112e+000  1.1838160e+001
  4.9377765e+000  1.1883757e+001
  5.0055418e+000  1.1929354e+001
  5.0733071e+000  1.1974951e+001
  5.1410724e+000  1.2020547e+001
  5.2088377e+000  1.2066144e+001
  5.2766030e+000  1.2111741e+001
  5.3443683e+000  1.2157338e+001
  5.4121336e+000  1.2202935e+001
  5.4798989e+000  1.2248532e+001
  5.5476642e+000  1.2294129e+001
  5.6154295e+000  1.2339726e+001
  5.6831948e+000  1.2385322e+001
  5.7509601e+000  1.2430919e+001
  5.8187254e+000  1.2476516e+001
  5.8864907e+000  1.2522113e+001
  5.9542560e+000  1.2567710e+001
  6.0220213e+000  1.2613307e+001
  6.0897866e+000  1.2658904e+001
  6.1575519e+000  1.2704501e+001
  6.2253172e+000  1.2750097e+001
  6.2930825e+000  1.2795694e+001
  6.3608478e+000  1.2841291e+001
  6.4286131e+000  1.2886888e+001
  6.4963784e+000  1.2932485e+001
  6.5641437e+000  1.2978082e+001
  6.6319090e+000  1.3023679e+001
  6.6996743e+000  1.3069276e+001
  6.7674396e+000  1.3114872e+001
  6.8352049e+000  1.3160469e+001
  6.9029702e+000  1.3206066e+001
  6.9707355e+000  1.3251663e+001
  7.0385008e+000  1.3297260e+001
  7.1062661e+000  1.3342857e+001
  7.1740314e+000  1.3388454e+001
  7.2417967e+000  1.3434050e+001
  7.3095620e+000  1.3479647e+001
  7.3773273e+000  1.3525244e+001
  7.4450926e+000  1.3570841e+001
  7.5128579e+000  1.3616438e+001
  7.5806232e+000  1.3662035e+001
  7.6483885e+000  1.3707632e+001
  7.7161538e+000  1.3753229e+001
  7.7839191e+000  1.3798825e+001
  7.8516844e+000  1.3844422e+001
  7.9194497e+000  1.3890019e+001
  7.9872150e+000  1.3935616e+001
  8.0549803e+000  1.3981213e+001
  8.1227456e+000  1.4026810e+001
  8.1905109e+000  1.4072407e+001
  8.2582762e+000  1.4118004e+001
  8.3260415e+000  1.4163600e+001
  8.3938069e+000  1.4209197e+001
  8.4615722e+000  1.4254794e+001
  8.5293375e+000  1.4300391e+001
  8.5971028e+000  1.4345988e+001
  8.6648681e+000  1.4391585e+001
  8.7326334e+000  1.4437182e+001
  8.8003987e+000  1.4482779e+001
  8.8681640e+000  1.4528375e+001
  8.9359293e+000  1.4573972e+001
  9.0036946e+000  1.4619569e+001
  9.0714599e+000  1.4665166e+001
  9.1392252e+000  1.4710763e+001
  9.2069905e+000  1.4756360e+001
  9.2747558e+000  1.4801957e+001
  9.3425211e+000  1.4847554e+001
  9.4102864e+000  1.4893150e+001
  9.4780517e+000  1.4938747e+001
  9.5458170e+000  1.4984344e+001
  9.6135823e+000  1.5029941e+001
  9.6813476e+000  1.5075538e+001
  9.7491129e+000  1.5121135e+001
  9.8168782e+000  1.5166732e+001
  9.8846435e+000  1.5212328e+001
  9.9524088e+000  1.5257925e+001
  1.0020174e+001  1.5303522e+001
  1.0087939e+001  1.5349119e+001
  1.0155705e+001  1.5394716e+001
  1.0223470e+001  1.5440313e+001
  1.0291235e+001  1.5485910e+001
  1.0359001e+001  1.5531507e+001
  1.0426766e+001  1.5577103e+001
  1.0494531e+001  1.5622700e+001
  1.0562296e+001  1.5668297e+001
  1.0630062e+001  1.5713894e+001
  1.0697827e+001  1.5759491e+001
  1.0765592e+001  1.5805088e+001
  1.0833358e+001  1.5850685e+001
  1.0901123e+001  1.5896282e+001
  1.0968888e+001  1.5941878e+001
  1.1036654e+001  1.5987475e+001
  1.1104419e+001  1.6033072e+001
  1.1172184e+001  1.6078669e+001
  1.1239949e+001  1.6124266e+001
  1.1307715e+001  1.6169863e+001
  1.1375480e+001  1.6215460e+001
  1.1443245e+001  1.6261057e+001
  1.1511011e+001  1.6306653e+001
  1.1578776e+001  1.6352250e+001
  1.1646541e+001  1.6397847e+001
  1.1714307e+001  1.6443444e+001
  1.1782072e+001  1.6489041e+001
  1.1849837e+001  1.6534638e+001
  1.1917602e+001  1.6580235e+001
  1.1985368e+001  1.6625832e+001
  1.2053133e+001  1.6671428e+001
  1.2120898e+001  1.6717025e+001
  1.2188664e+001  1.6762622e+001
  1.2256429e+001  1.6808219e+001
  1.2324194e+001  1.6853816e+001
  1.2391960e+001  1.6899413e+001
  1.2459725e+001  1.6945010e+001
  1.2527490e+001  1.6990606e+001
  1.2595255e+001  1.7036203e+001
  1.2663021e+001  1.7081800e+001
  1.2730786e+001  1.7127397e+001
  1.2798551e+001  1.7172994e+001
  1.2866317e+001  1.7218591e+001
  1.2934082e+001  1.7264188e+001
  1.3001847e+001  1.7309785e+001
  1.3069613e+001  1.7355381e+001
  1.3137378e+001  1.7400978e+001
  1.3205143e+001  1.7446575e+001
  1.3272908e+001  1.7492172e+001
  1.3340674e+001  1.7537769e+001
  1.3408439e+001  1.7583366e+001
  1.3476204e+001  1.7628963e+001
  1.3543970e+001  1.7674560e+001
  1.3611735e+001  1.7720156e+001
  1.3679500e+001  1.7765753e+001
  1.3747266e+001  1.7811350e+001
  1.3815031e+001  1.7856947e+001
  1.3882796e+001  1.7902544e+001
  1.3950561e+001  1.7948141e+001
  1.4018327e+001  1.7993738e+001
  1.4086092e+001  1.8039335e+001
  1.4153857e+001  1.8084931e+001
  1.4221623e+001  1.8130528e+001
  1.4289388e+001  1.8176125e+001
  1.4357153e+001  1.8221722e+001
  1.4424919e+001  1.8267319e+001
  1.4492684e+001  1.8312916e+001
  1.4560449e+001  1.8358513e+001
  1.4628214e+001  1.8404109e+001
  1.4695980e+001  1.8449706e+001
  1.4763745e+001  1.8495303e+001
  1.4831510e+001  1.8540900e+001
  1.4899276e+001  1.8586497e+001
  1.4967041e+001  1.8632094e+001
  1.5034806e+001  1.8677691e+001
  1.5102572e+001  1.8723288e+001
  1.5170337e+001  1.8768884e+001
  1.5238102e+001  1.8814481e+001
  1.5305867e+001  1.8860078e+001
  1.5373633e+001  1.8905675e+001
  1.5441398e+001  1.8951272e+001
  1.5509163e+001  1.8996869e+001
  1.5576929e+001  1.9042466e+001
  1.5644694e+001  1.9088063e+001
  1.5712459e+001  1.9133659e+001
  1.5780225e+001  1.9179256e+001
  1.5847990e+001  1.9224853e+001
  1.5915755e+001  1.9270450e+001
  1.5983520e+001  1.9316047e+001
  1.6051286e+001  1.9361644e+001
  1.6119051e+001  1.9407241e+001
  1.6186816e+001  1.9452838e+001
  1.6254582e+001  1.9498434e+001
  1.6322347e+001  1.9544031e+001
  1.6390112e+001  1.9589628e+001
  1.6457878e+001  1.9635225e+001
  1.6525643e+001  1.9680822e+001
  1.6593408e+001  1.9726419e+001
  1.6661173e+001  1.9772016e+001
  1.6728939e+001  1.9817613e+001
  1.6796704e+001  1.9863209e+001
  1.6864469e+001  1.9908806e+001
  1.6932235e+001  1.9954403e+001
  1.7000000e+001  2.0000000e+001


==> images/Data/OptimConvex.dat <==
 -2.0000000e+000  0.0000000e+000
 -2.0007885e+000  7.5250106e-002
 -2.0031528e+000  1.5127005e-001
 -2.0070895e+000  2.2800518e-001
 -2.0125932e+000  3.0539995e-001
 -2.0196560e+000  3.8339803e-001
 -2.0282680e+000  4.6194244e-001
 -2.0384171e+000  5.4097572e-001
 -2.0500892e+000  6.2044003e-001
 -2.0632680e+000  7.0027731e-001
 -2.0779353e+000  7.8042940e-001
 -2.0940711e+000  8.6083821e-001
 -2.1116533e+000  9.4144581e-001
 -2.1306581e+000  1.0221946e+000
 -2.1510600e+000  1.1030274e+000
 -2.1728320e+000  1.1838876e+000
 -2.1959454e+000  1.2647194e+000
 -2.2203701e+000  1.3454675e+000
 -2.2460747e+000  1.4260779e+000
 -2.2730263e+000  1.5064974e+000
 -2.3011913e+000  1.5866739e+000
 -2.3305347e+000  1.6665566e+000
 -2.3610205e+000  1.7460960e+000
 -2.3926122e+000  1.8252439e+000
 -2.4252721e+000  1.9039537e+000
 -2.4589622e+000  1.9821801e+000
 -2.4936439e+000  2.0598797e+000
 -2.5292778e+000  2.1370105e+000
 -2.5658246e+000  2.2135322e+000
 -2.6032446e+000  2.2894063e+000
 -2.6414977e+000  2.3645960e+000
 -2.6805441e+000  2.4390663e+000
 -2.7203436e+000  2.5127840e+000
 -2.7608565e+000  2.5857176e+000
 -2.8020430e+000  2.6578376e+000
 -2.8438635e+000  2.7291162e+000
 -2.8862791e+000  2.7995274e+000
 -2.9292508e+000  2.8690470e+000
 -2.9727404e+000  2.9376527e+000
 -3.0167101e+000  3.0053239e+000
 -3.0611227e+000  3.0720415e+000
 -3.1059415e+000  3.1377886e+000
 -3.1511306e+000  3.2025494e+000
 -3.1966547e+000  3.2663103e+000
 -3.2424795e+000  3.3290588e+000
 -3.2884571e+000  3.3902162e+000
 -3.3343011e+000  3.4483526e+000
 -3.3800560e+000  3.5035323e+000
 -3.4257816e+000  3.5558900e+000
 -3.4715359e+000  3.6055495e+000
 -3.5173756e+000  3.6526246e+000
 -3.5633560e+000  3.6972198e+000
 -3.6095315e+000  3.7394312e+000
 -3.6559560e+000  3.7793468e+000
 -3.7026829e+000  3.8170475e+000
 -3.7497652e+000  3.8526074e+000
 -3.7972562e+000  3.8860939e+000
 -3.8452092e+000  3.9175688e+000
 -3.8936782e+000  3.9470879e+000
 -3.9427176e+000  3.9747019e+000
 -3.9923827e+000  4.0004564e+000
 -4.0427299e+000  4.0243921e+000
 -4.0938171e+000  4.0465450e+000
 -4.1457034e+000  4.0669470e+000
 -4.1984497e+000  4.0856253e+000
 -4.2521191e+000  4.1026032e+000
 -4.3067766e+000  4.1178997e+000
 -4.3624901e+000  4.1315300e+000
 -4.4193298e+000  4.1435052e+000
 -4.4773693e+000  4.1538325e+000
 -4.5366856e+000  4.1625151e+000
 -4.5973593e+000  4.1695524e+000
 -4.6594751e+000  4.1749397e+000
 -4.7231223e+000  4.1786681e+000
 -4.7883950e+000  4.1807248e+000
 -4.8553929e+000  4.1810923e+000
 -4.9242216e+000  4.1797490e+000
 -4.9949929e+000  4.1766685e+000
 -5.0678262e+000  4.1718195e+000
 -5.1428483e+000  4.1651655e+000
 -5.2201949e+000  4.1566648e+000
 -5.3000107e+000  4.1462696e+000
 -5.3824513e+000  4.1339261e+000
 -5.4676831e+000  4.1195739e+000
 -5.5558856e+000  4.1031453e+000
 -5.6472518e+000  4.0845650e+000
 -5.7419901e+000  4.0637491e+000
 -5.8403259e+000  4.0406048e+000
 -5.9425034e+000  4.0150290e+000
 -6.0377628e+000  4.0549278e+000
 -6.1209275e+000  4.1758945e+000
 -6.2040921e+000  4.2968612e+000
 -6.2872567e+000  4.4178279e+000
 -6.3704213e+000  4.5387946e+000
 -6.4535859e+000  4.6597613e+000
 -6.5367505e+000  4.7807281e+000
 -6.6199152e+000  4.9016948e+000
 -6.7030798e+000  5.0226615e+000
 -6.7862444e+000  5.1436282e+000
 -6.8694090e+000  5.2645949e+000
 -6.9525736e+000  5.3855616e+000
 -7.0357382e+000  5.5065284e+000
 -7.1189029e+000  5.6274951e+000
 -7.2020675e+000  5.7484618e+000
 -7.2852321e+000  5.8694285e+000
 -7.3683967e+000  5.9903952e+000
 -7.4515613e+000  6.1113619e+000
 -7.5347259e+000  6.2323286e+000
 -7.6178906e+000  6.3532954e+000
 -7.7010552e+000  6.4742621e+000
 -7.7842198e+000  6.5952288e+000
 -7.8673844e+000  6.7161955e+000
 -7.9505490e+000  6.8371622e+000
 -8.0337136e+000  6.9581289e+000
 -8.0658630e+000  7.0048916e+000
 -8.0972108e+000  7.0504885e+000
 -8.1285587e+000  7.0960853e+000
 -8.1599065e+000  7.1416822e+000
 -8.1912544e+000  7.1872791e+000
 -8.2226022e+000  7.2328760e+000
 -8.2539501e+000  7.2784728e+000
 -8.2852979e+000  7.3240697e+000
 -8.3166458e+000  7.3696666e+000
 -8.3479936e+000  7.4152634e+000
 -8.3793415e+000  7.4608603e+000
 -8.4106893e+000  7.5064572e+000
 -8.4420372e+000  7.5520541e+000
 -8.4733850e+000  7.5976509e+000
 -8.5047329e+000  7.6432478e+000
 -8.5360807e+000  7.6888447e+000
 -8.5674286e+000  7.7344415e+000
 -8.5987764e+000  7.7800384e+000
 -8.6301243e+000  7.8256353e+000
 -8.6614721e+000  7.8712322e+000
 -8.6928200e+000  7.9168290e+000
 -8.7241678e+000  7.9624259e+000
 -8.7555157e+000  8.0080228e+000
 -8.7868635e+000  8.0536196e+000
 -8.8182114e+000  8.0992165e+000
 -8.8495592e+000  8.1448134e+000
 -8.8809071e+000  8.1904103e+000
 -8.9122549e+000  8.2360071e+000
 -8.9436028e+000  8.2816040e+000
 -8.9749506e+000  8.3272009e+000
 -9.0062984e+000  8.3727977e+000
 -9.0376463e+000  8.4183946e+000
 -9.0689941e+000  8.4639915e+000
 -9.1003420e+000  8.5095884e+000
 -9.1316898e+000  8.5551852e+000
 -9.1630377e+000  8.6007821e+000
 -9.1943855e+000  8.6463790e+000
 -9.2257334e+000  8.6919758e+000
 -9.2570812e+000  8.7375727e+000
 -9.2884291e+000  8.7831696e+000
 -9.3197769e+000  8.8287665e+000
 -9.3511248e+000  8.8743633e+000
 -9.3824726e+000  8.9199602e+000
 -9.4138205e+000  8.9655571e+000
 -9.4451683e+000  9.0111539e+000
 -9.4765162e+000  9.0567508e+000
 -9.5078640e+000  9.1023477e+000
 -9.5392119e+000  9.1479446e+000
 -9.5705597e+000  9.1935414e+000
 -9.6019076e+000  9.2391383e+000
 -9.6332554e+000  9.2847352e+000
 -9.6646033e+000  9.3303320e+000
 -9.6959511e+000  9.3759289e+000
 -9.7272990e+000  9.4215258e+000
 -9.7586468e+000  9.4671227e+000
 -9.7899947e+000  9.5127195e+000
 -9.8213425e+000  9.5583164e+000
 -9.8526904e+000  9.6039133e+000
 -9.8840382e+000  9.6495101e+000
 -9.9153861e+000  9.6951070e+000
 -9.9467339e+000  9.7407039e+000
 -9.9780818e+000  9.7863008e+000
 -1.0009430e+001  9.8318976e+000
 -1.0040777e+001  9.8774945e+000
 -1.0072125e+001  9.9230914e+000
 -1.0103473e+001  9.9686882e+000
 -1.0134821e+001  1.0014285e+001
 -1.0166169e+001  1.0059882e+001
 -1.0197517e+001  1.0105479e+001
 -1.0228865e+001  1.0151076e+001
 -1.0260212e+001  1.0196673e+001
 -1.0291560e+001  1.0242269e+001
 -1.0322908e+001  1.0287866e+001
 -1.0354256e+001  1.0333463e+001
 -1.0385604e+001  1.0379060e+001
 -1.0416952e+001  1.0424657e+001
 -1.0448300e+001  1.0470254e+001
 -1.0479647e+001  1.0515851e+001
 -1.0510995e+001  1.0561448e+001
 -1.0542343e+001  1.0607044e+001
 -1.0573691e+001  1.0652641e+001
 -1.0605039e+001  1.0698238e+001
 -1.0636387e+001  1.0743835e+001
 -1.0667734e+001  1.0789432e+001
 -1.0699082e+001  1.0835029e+001
 -1.0730430e+001  1.0880626e+001
 -1.0761778e+001  1.0926223e+001
 -1.0793126e+001  1.0971819e+001
 -1.0824474e+001  1.1017416e+001
 -1.0855822e+001  1.1063013e+001
 -1.0887169e+001  1.1108610e+001
 -1.0918517e+001  1.1154207e+001
 -1.0949865e+001  1.1199804e+001
 -1.0981213e+001  1.1245401e+001
 -1.1012561e+001  1.1290998e+001
 -1.1043909e+001  1.1336594e+001
 -1.1075256e+001  1.1382191e+001
 -1.1106604e+001  1.1427788e+001
 -1.1137952e+001  1.1473385e+001
 -1.1169300e+001  1.1518982e+001
 -1.1200648e+001  1.1564579e+001
 -1.1231996e+001  1.1610176e+001
 -1.1263344e+001  1.1655772e+001
 -1.1294691e+001  1.1701369e+001
 -1.1326039e+001  1.1746966e+001
 -1.1357387e+001  1.1792563e+001
 -1.1388735e+001  1.1838160e+001
 -1.1420083e+001  1.1883757e+001
 -1.1451431e+001  1.1929354e+001
 -1.1482779e+001  1.1974951e+001
 -1.1514126e+001  1.2020547e+001
 -1.1545474e+001  1.2066144e+001
 -1.1576822e+001  1.2111741e+001
 -1.1608170e+001  1.2157338e+001
 -1.1639518e+001  1.2202935e+001
 -1.1670866e+001  1.2248532e+001
 -1.1702213e+001  1.2294129e+001
 -1.1733561e+001  1.2339726e+001
 -1.1764909e+001  1.2385322e+001
 -1.1796257e+001  1.2430919e+001
 -1.1827605e+001  1.2476516e+001
 -1.1858953e+001  1.2522113e+001
 -1.1890301e+001  1.2567710e+001
 -1.1921648e+001  1.2613307e+001
 -1.1952996e+001  1.2658904e+001
 -1.1984344e+001  1.2704501e+001
 -1.2015692e+001  1.2750097e+001
 -1.2047040e+001  1.2795694e+001
 -1.2078388e+001  1.2841291e+001
 -1.2109736e+001  1.2886888e+001
 -1.2141083e+001  1.2932485e+001
 -1.2172431e+001  1.2978082e+001
 -1.2203779e+001  1.3023679e+001
 -1.2235127e+001  1.3069276e+001
 -1.2266475e+001  1.3114872e+001
 -1.2297823e+001  1.3160469e+001
 -1.2329170e+001  1.3206066e+001
 -1.2360518e+001  1.3251663e+001
 -1.2391866e+001  1.3297260e+001
 -1.2423214e+001  1.3342857e+001
 -1.2454562e+001  1.3388454e+001
 -1.2485910e+001  1.3434050e+001
 -1.2517258e+001  1.3479647e+001
 -1.2548605e+001  1.3525244e+001
 -1.2579953e+001  1.3570841e+001
 -1.2611301e+001  1.3616438e+001
 -1.2642649e+001  1.3662035e+001
 -1.2673997e+001  1.3707632e+001
 -1.2705345e+001  1.3753229e+001
 -1.2736693e+001  1.3798825e+001
 -1.2768040e+001  1.3844422e+001
 -1.2799388e+001  1.3890019e+001
 -1.2830736e+001  1.3935616e+001
 -1.2862084e+001  1.3981213e+001
 -1.2893432e+001  1.4026810e+001
 -1.2924780e+001  1.4072407e+001
 -1.2956127e+001  1.4118004e+001
 -1.2987475e+001  1.4163600e+001
 -1.3018823e+001  1.4209197e+001
 -1.3050171e+001  1.4254794e+001
 -1.3081519e+001  1.4300391e+001
 -1.3112867e+001  1.4345988e+001
 -1.3144215e+001  1.4391585e+001
 -1.3175562e+001  1.4437182e+001
 -1.3206910e+001  1.4482779e+001
 -1.3238258e+001  1.4528375e+001
 -1.3269606e+001  1.4573972e+001
 -1.3300954e+001  1.4619569e+001
 -1.3332302e+001  1.4665166e+001
 -1.3363649e+001  1.4710763e+001
 -1.3394997e+001  1.4756360e+001
 -1.3426345e+001  1.4801957e+001
 -1.3457693e+001  1.4847554e+001
 -1.3489041e+001  1.4893150e+001
 -1.3520389e+001  1.4938747e+001
 -1.3551737e+001  1.4984344e+001
 -1.3583084e+001  1.5029941e+001
 -1.3614432e+001  1.5075538e+001
 -1.3645780e+001  1.5121135e+001
 -1.3677128e+001  1.5166732e+001
 -1.3708476e+001  1.5212328e+001
 -1.3739824e+001  1.5257925e+001
 -1.3771172e+001  1.5303522e+001
 -1.3802519e+001  1.5349119e+001
 -1.3833867e+001  1.5394716e+001
 -1.3865215e+001  1.5440313e+001
 -1.3896563e+001  1.5485910e+001
 -1.3927911e+001  1.5531507e+001
 -1.3959259e+001  1.5577103e+001
 -1.3990606e+001  1.5622700e+001
 -1.4021954e+001  1.5668297e+001
 -1.4053302e+001  1.5713894e+001
 -1.4084650e+001  1.5759491e+001
 -1.4115998e+001  1.5805088e+001
 -1.4147346e+001  1.5850685e+001
 -1.4178694e+001  1.5896282e+001
 -1.4210041e+001  1.5941878e+001
 -1.4241389e+001  1.5987475e+001
 -1.4272737e+001  1.6033072e+001
 -1.4304085e+001  1.6078669e+001
 -1.4335433e+001  1.6124266e+001
 -1.4366781e+001  1.6169863e+001
 -1.4398129e+001  1.6215460e+001
 -1.4429476e+001  1.6261057e+001
 -1.4460824e+001  1.6306653e+001
 -1.4492172e+001  1.6352250e+001
 -1.4523520e+001  1.6397847e+001
 -1.4554868e+001  1.6443444e+001
 -1.4586216e+001  1.6489041e+001
 -1.4617563e+001  1.6534638e+001
 -1.4648911e+001  1.6580235e+001
 -1.4680259e+001  1.6625832e+001
 -1.4711607e+001  1.6671428e+001
 -1.4742955e+001  1.6717025e+001
 -1.4774303e+001  1.6762622e+001
 -1.4805651e+001  1.6808219e+001
 -1.4836998e+001  1.6853816e+001
 -1.4868346e+001  1.6899413e+001
 -1.4899694e+001  1.6945010e+001
 -1.4931042e+001  1.6990606e+001
 -1.4962390e+001  1.7036203e+001
 -1.4993738e+001  1.7081800e+001
 -1.5025085e+001  1.7127397e+001
 -1.5056433e+001  1.7172994e+001
 -1.5087781e+001  1.7218591e+001
 -1.5119129e+001  1.7264188e+001
 -1.5150477e+001  1.7309785e+001
 -1.5181825e+001  1.7355381e+001
 -1.5213173e+001  1.7400978e+001
 -1.5244520e+001  1.7446575e+001
 -1.5275868e+001  1.7492172e+001
 -1.5307216e+001  1.7537769e+001
 -1.5338564e+001  1.7583366e+001
 -1.5369912e+001  1.7628963e+001
 -1.5401260e+001  1.7674560e+001
 -1.5432608e+001  1.7720156e+001
 -1.5463955e+001  1.7765753e+001
 -1.5495303e+001  1.7811350e+001
 -1.5526651e+001  1.7856947e+001
 -1.5557999e+001  1.7902544e+001
 -1.5589347e+001  1.7948141e+001
 -1.5620695e+001  1.7993738e+001
 -1.5652042e+001  1.8039335e+001
 -1.5683390e+001  1.8084931e+001
 -1.5714738e+001  1.8130528e+001
 -1.5746086e+001  1.8176125e+001
 -1.5777434e+001  1.8221722e+001
 -1.5808782e+001  1.8267319e+001
 -1.5840130e+001  1.8312916e+001
 -1.5871477e+001  1.8358513e+001
 -1.5902825e+001  1.8404109e+001
 -1.5934173e+001  1.8449706e+001
 -1.5965521e+001  1.8495303e+001
 -1.5996869e+001  1.8540900e+001
 -1.6028217e+001  1.8586497e+001
 -1.6059565e+001  1.8632094e+001
 -1.6090912e+001  1.8677691e+001
 -1.6122260e+001  1.8723288e+001
 -1.6153608e+001  1.8768884e+001
 -1.6184956e+001  1.8814481e+001
 -1.6216304e+001  1.8860078e+001
 -1.6247652e+001  1.8905675e+001
 -1.6278999e+001  1.8951272e+001
 -1.6310347e+001  1.8996869e+001
 -1.6341695e+001  1.9042466e+001
 -1.6373043e+001  1.9088063e+001
 -1.6404391e+001  1.9133659e+001
 -1.6435739e+001  1.9179256e+001
 -1.6467087e+001  1.9224853e+001
 -1.6498434e+001  1.9270450e+001
 -1.6529782e+001  1.9316047e+001
 -1.6561130e+001  1.9361644e+001
 -1.6592478e+001  1.9407241e+001
 -1.6623826e+001  1.9452838e+001
 -1.6655174e+001  1.9498434e+001
 -1.6686522e+001  1.9544031e+001
 -1.6717869e+001  1.9589628e+001
 -1.6749217e+001  1.9635225e+001
 -1.6780565e+001  1.9680822e+001
 -1.6811913e+001  1.9726419e+001
 -1.6843261e+001  1.9772016e+001
 -1.6874609e+001  1.9817613e+001
 -1.6905956e+001  1.9863209e+001
 -1.6937304e+001  1.9908806e+001
 -1.6968652e+001  1.9954403e+001
 -1.7000000e+001  2.0000000e+001


==> images/Data/OriginalConcave.dat <==
  2.0000000e+000  0.0000000e+000
  1.9993614e+000  8.5196673e-002
  1.9974456e+000  1.6991025e-001
  1.9942526e+000  2.5414073e-001
  1.9897823e+000  3.3788812e-001
  1.9840349e+000  4.2115241e-001
  1.9770102e+000  5.0393361e-001
  1.9687083e+000  5.8623171e-001
  1.9591293e+000  6.6804671e-001
  1.9482730e+000  7.4937862e-001
  1.9361395e+000  8.3022744e-001
  1.9227288e+000  9.1059315e-001
  1.9080408e+000  9.9047578e-001
  1.8920757e+000  1.0698753e+000
  1.8748334e+000  1.1487917e+000
  1.8563138e+000  1.2272251e+000
  1.8365170e+000  1.3051753e+000
  1.8154431e+000  1.3826425e+000
  1.7930919e+000  1.4596265e+000
  1.7694635e+000  1.5361275e+000
  1.7445579e+000  1.6121453e+000
  1.7183750e+000  1.6876801e+000
  1.6909150e+000  1.7627318e+000
  1.6621778e+000  1.8373003e+000
  1.6321633e+000  1.9113858e+000
  1.6008717e+000  1.9849882e+000
  1.5683028e+000  2.0581075e+000
  1.5344567e+000  2.1307437e+000
  1.4993334e+000  2.2028968e+000
  1.4629329e+000  2.2745668e+000
  1.4252552e+000  2.3457537e+000
  1.3863003e+000  2.4164575e+000
  1.3460681e+000  2.4866782e+000
  1.3045588e+000  2.5564158e+000
  1.2617722e+000  2.6256704e+000
  1.2177085e+000  2.6944418e+000
  1.1723675e+000  2.7627301e+000
  1.1257493e+000  2.8305354e+000
  1.0778539e+000  2.8978575e+000
  1.0286813e+000  2.9646965e+000
  9.7823146e-001  3.0310525e+000
  9.2650443e-001  3.0969254e+000
  8.7350018e-001  3.1623151e+000
  8.1921873e-001  3.2272218e+000
  7.6366007e-001  3.2916454e+000
  7.0687437e-001  3.3554556e+000
  6.4900596e-001  3.4182972e+000
  5.9008736e-001  3.4801254e+000
  5.3014538e-001  3.5409142e+000
  4.6920767e-001  3.6006386e+000
  4.0730270e-001  3.6592743e+000
  3.4445970e-001  3.7167983e+000
  2.8070862e-001  3.7731884e+000
  2.1608009e-001  3.8284238e+000
  1.5060537e-001  3.8824845e+000
  8.4316272e-002  3.9353517e+000
  1.7245167e-002  3.9870079e+000
 -5.0575115e-002  4.0374364e+000
 -1.1911132e-001  4.0866221e+000
 -1.8832980e-001  4.1345508e+000
 -2.5819662e-001  4.1812097e+000
 -3.2867754e-001  4.2265868e+000
 -3.9973812e-001  4.2706719e+000
 -4.7134375e-001  4.3134554e+000
 -5.4345970e-001  4.3549294e+000
 -6.1605119e-001  4.3950868e+000
 -6.8908339e-001  4.4339220e+000
 -7.6252155e-001  4.4714304e+000
 -8.3633096e-001  4.5076087e+000
 -9.1047707e-001  4.5424546e+000
 -9.8492550e-001  4.5759671e+000
 -1.0596421e+000  4.6081462e+000
 -1.1345929e+000  4.6389930e+000
 -1.2097443e+000  4.6685099e+000
 -1.2850632e+000  4.6967001e+000
 -1.3605166e+000  4.7235679e+000
 -1.4360721e+000  4.7491188e+000
 -1.5116976e+000  4.7733590e+000
 -1.5873618e+000  4.7962958e+000
 -1.6630336e+000  4.8179374e+000
 -1.7386826e+000  4.8382929e+000
 -1.8142790e+000  4.8573723e+000
 -1.8897935e+000  4.8751863e+000
 -1.9651975e+000  4.8917465e+000
 -2.0404631e+000  4.9070652e+000
 -2.1155630e+000  4.9211555e+000
 -2.1904706e+000  4.9340310e+000
 -2.2651599e+000  4.9457062e+000
 -2.3396060e+000  4.9561961e+000
 -2.3798341e+000  4.9987674e+000
 -2.3798476e+000  5.0803397e+000
 -2.3798606e+000  5.1619166e+000
 -2.3798730e+000  5.2434981e+000
 -2.3798848e+000  5.3250843e+000
 -2.3798960e+000  5.4066751e+000
 -2.3799066e+000  5.4882705e+000
 -2.3799167e+000  5.5698706e+000
 -2.3799262e+000  5.6514753e+000
 -2.3799351e+000  5.7330847e+000
 -2.3799435e+000  5.8146986e+000
 -2.3799512e+000  5.8963173e+000
 -2.3799584e+000  5.9779405e+000
 -2.3799651e+000  6.0595684e+000
 -2.3799711e+000  6.1412009e+000
 -2.3799766e+000  6.2228381e+000
 -2.3799815e+000  6.3044799e+000
 -2.3799858e+000  6.3861263e+000
 -2.3799896e+000  6.4677774e+000
 -2.3799927e+000  6.5494331e+000
 -2.3799953e+000  6.6310934e+000
 -2.3799974e+000  6.7127584e+000
 -2.3799988e+000  6.7944280e+000
 -2.3799997e+000  6.8761022e+000
 -2.3800000e+000  6.9577811e+000
 -2.3140723e+000  7.0043600e+000
 -2.2463036e+000  7.0499588e+000
 -2.1785349e+000  7.0955575e+000
 -2.1107663e+000  7.1411562e+000
 -2.0429976e+000  7.1867550e+000
 -1.9752289e+000  7.2323537e+000
 -1.9074602e+000  7.2779524e+000
 -1.8396916e+000  7.3235512e+000
 -1.7719229e+000  7.3691499e+000
 -1.7041542e+000  7.4147487e+000
 -1.6363855e+000  7.4603474e+000
 -1.5686169e+000  7.5059461e+000
 -1.5008482e+000  7.5515449e+000
 -1.4330795e+000  7.5971436e+000
 -1.3653108e+000  7.6427423e+000
 -1.2975422e+000  7.6883411e+000
 -1.2297735e+000  7.7339398e+000
 -1.1620048e+000  7.7795386e+000
 -1.0942361e+000  7.8251373e+000
 -1.0264675e+000  7.8707360e+000
 -9.5869880e-001  7.9163348e+000
 -8.9093012e-001  7.9619335e+000
 -8.2316145e-001  8.0075322e+000
 -7.5539277e-001  8.0531310e+000
 -6.8762410e-001  8.0987297e+000
 -6.1985542e-001  8.1443284e+000
 -5.5208675e-001  8.1899272e+000
 -4.8431807e-001  8.2355259e+000
 -4.1654940e-001  8.2811247e+000
 -3.4878072e-001  8.3267234e+000
 -2.8101205e-001  8.3723221e+000
 -2.1324338e-001  8.4179209e+000
 -1.4547470e-001  8.4635196e+000
 -7.7706026e-002  8.5091183e+000
 -9.9373512e-003  8.5547171e+000
  5.7831324e-002  8.6003158e+000
  1.2560000e-001  8.6459145e+000
  1.9336867e-001  8.6915133e+000
  2.6113735e-001  8.7371120e+000
  3.2890602e-001  8.7827108e+000
  3.9667470e-001  8.8283095e+000
  4.6444337e-001  8.8739082e+000
  5.3221205e-001  8.9195070e+000
  5.9998072e-001  8.9651057e+000
  6.6774940e-001  9.0107044e+000
  7.3551807e-001  9.0563032e+000
  8.0328675e-001  9.1019019e+000
  8.7105542e-001  9.1475007e+000
  9.3882409e-001  9.1930994e+000
  1.0065928e+000  9.2386981e+000
  1.0743614e+000  9.2842969e+000
  1.1421301e+000  9.3298956e+000
  1.2098988e+000  9.3754943e+000
  1.2776675e+000  9.4210931e+000
  1.3454361e+000  9.4666918e+000
  1.4132048e+000  9.5122905e+000
  1.4809735e+000  9.5578893e+000
  1.5487422e+000  9.6034880e+000
  1.6165108e+000  9.6490868e+000
  1.6842795e+000  9.6946855e+000
  1.7520482e+000  9.7402842e+000
  1.8198169e+000  9.7858830e+000
  1.8875855e+000  9.8314817e+000
  1.9553542e+000  9.8770804e+000
  2.0231229e+000  9.9226792e+000
  2.0908916e+000  9.9682779e+000
  2.1586602e+000  1.0013877e+001
  2.2264289e+000  1.0059475e+001
  2.2941976e+000  1.0105074e+001
  2.3619663e+000  1.0150673e+001
  2.4297349e+000  1.0196272e+001
  2.4975036e+000  1.0241870e+001
  2.5652723e+000  1.0287469e+001
  2.6330410e+000  1.0333068e+001
  2.7008096e+000  1.0378667e+001
  2.7685783e+000  1.0424265e+001
  2.8363470e+000  1.0469864e+001
  2.9041157e+000  1.0515463e+001
  2.9718843e+000  1.0561061e+001
  3.0396530e+000  1.0606660e+001
  3.1074217e+000  1.0652259e+001
  3.1751904e+000  1.0697858e+001
  3.2429590e+000  1.0743456e+001
  3.3107277e+000  1.0789055e+001
  3.3784964e+000  1.0834654e+001
  3.4462651e+000  1.0880253e+001
  3.5140337e+000  1.0925851e+001
  3.5818024e+000  1.0971450e+001
  3.6495711e+000  1.1017049e+001
  3.7173398e+000  1.1062648e+001
  3.7851084e+000  1.1108246e+001
  3.8528771e+000  1.1153845e+001
  3.9206458e+000  1.1199444e+001
  3.9884145e+000  1.1245043e+001
  4.0561831e+000  1.1290641e+001
  4.1239518e+000  1.1336240e+001
  4.1917205e+000  1.1381839e+001
  4.2594892e+000  1.1427437e+001
  4.3272578e+000  1.1473036e+001
  4.3950265e+000  1.1518635e+001
  4.4627952e+000  1.1564234e+001
  4.5305639e+000  1.1609832e+001
  4.5983325e+000  1.1655431e+001
  4.6661012e+000  1.1701030e+001
  4.7338699e+000  1.1746629e+001
  4.8016386e+000  1.1792227e+001
  4.8694072e+000  1.1837826e+001
  4.9371759e+000  1.1883425e+001
  5.0049446e+000  1.1929024e+001
  5.0727133e+000  1.1974622e+001
  5.1404819e+000  1.2020221e+001
  5.2082506e+000  1.2065820e+001
  5.2760193e+000  1.2111419e+001
  5.3437880e+000  1.2157017e+001
  5.4115566e+000  1.2202616e+001
  5.4793253e+000  1.2248215e+001
  5.5470940e+000  1.2293813e+001
  5.6148626e+000  1.2339412e+001
  5.6826313e+000  1.2385011e+001
  5.7504000e+000  1.2430610e+001
  5.8181687e+000  1.2476208e+001
  5.8859373e+000  1.2521807e+001
  5.9537060e+000  1.2567406e+001
  6.0214747e+000  1.2613005e+001
  6.0892434e+000  1.2658603e+001
  6.1570120e+000  1.2704202e+001
  6.2247807e+000  1.2749801e+001
  6.2925494e+000  1.2795400e+001
  6.3603181e+000  1.2840998e+001
  6.4280867e+000  1.2886597e+001
  6.4958554e+000  1.2932196e+001
  6.5636241e+000  1.2977795e+001
  6.6313928e+000  1.3023393e+001
  6.6991614e+000  1.3068992e+001
  6.7669301e+000  1.3114591e+001
  6.8346988e+000  1.3160189e+001
  6.9024675e+000  1.3205788e+001
  6.9702361e+000  1.3251387e+001
  7.0380048e+000  1.3296986e+001
  7.1057735e+000  1.3342584e+001
  7.1735422e+000  1.3388183e+001
  7.2413108e+000  1.3433782e+001
  7.3090795e+000  1.3479381e+001
  7.3768482e+000  1.3524979e+001
  7.4446169e+000  1.3570578e+001
  7.5123855e+000  1.3616177e+001
  7.5801542e+000  1.3661776e+001
  7.6479229e+000  1.3707374e+001
  7.7156916e+000  1.3752973e+001
  7.7834602e+000  1.3798572e+001
  7.8512289e+000  1.3844171e+001
  7.9189976e+000  1.3889769e+001
  7.9867663e+000  1.3935368e+001
  8.0545349e+000  1.3980967e+001
  8.1223036e+000  1.4026565e+001
  8.1900723e+000  1.4072164e+001
  8.2578410e+000  1.4117763e+001
  8.3256096e+000  1.4163362e+001
  8.3933783e+000  1.4208960e+001
  8.4611470e+000  1.4254559e+001
  8.5289157e+000  1.4300158e+001
  8.5966843e+000  1.4345757e+001
  8.6644530e+000  1.4391355e+001
  8.7322217e+000  1.4436954e+001
  8.7999904e+000  1.4482553e+001
  8.8677590e+000  1.4528152e+001
  8.9355277e+000  1.4573750e+001
  9.0032964e+000  1.4619349e+001
  9.0710651e+000  1.4664948e+001
  9.1388337e+000  1.4710547e+001
  9.2066024e+000  1.4756145e+001
  9.2743711e+000  1.4801744e+001
  9.3421398e+000  1.4847343e+001
  9.4099084e+000  1.4892941e+001
  9.4776771e+000  1.4938540e+001
  9.5454458e+000  1.4984139e+001
  9.6132145e+000  1.5029738e+001
  9.6809831e+000  1.5075336e+001
  9.7487518e+000  1.5120935e+001
  9.8165205e+000  1.5166534e+001
  9.8842892e+000  1.5212133e+001
  9.9520578e+000  1.5257731e+001
  1.0019827e+001  1.5303330e+001
  1.0087595e+001  1.5348929e+001
  1.0155364e+001  1.5394528e+001
  1.0223133e+001  1.5440126e+001
  1.0290901e+001  1.5485725e+001
  1.0358670e+001  1.5531324e+001
  1.0426439e+001  1.5576923e+001
  1.0494207e+001  1.5622521e+001
  1.0561976e+001  1.5668120e+001
  1.0629745e+001  1.5713719e+001
  1.0697513e+001  1.5759317e+001
  1.0765282e+001  1.5804916e+001
  1.0833051e+001  1.5850515e+001
  1.0900819e+001  1.5896114e+001
  1.0968588e+001  1.5941712e+001
  1.1036357e+001  1.5987311e+001
  1.1104125e+001  1.6032910e+001
  1.1171894e+001  1.6078509e+001
  1.1239663e+001  1.6124107e+001
  1.1307431e+001  1.6169706e+001
  1.1375200e+001  1.6215305e+001
  1.1442969e+001  1.6260904e+001
  1.1510737e+001  1.6306502e+001
  1.1578506e+001  1.6352101e+001
  1.1646275e+001  1.6397700e+001
  1.1714043e+001  1.6443299e+001
  1.1781812e+001  1.6488897e+001
  1.1849581e+001  1.6534496e+001
  1.1917349e+001  1.6580095e+001
  1.1985118e+001  1.6625693e+001
  1.2052887e+001  1.6671292e+001
  1.2120655e+001  1.6716891e+001
  1.2188424e+001  1.6762490e+001
  1.2256193e+001  1.6808088e+001
  1.2323961e+001  1.6853687e+001
  1.2391730e+001  1.6899286e+001
  1.2459499e+001  1.6944885e+001
  1.2527267e+001  1.6990483e+001
  1.2595036e+001  1.7036082e+001
  1.2662805e+001  1.7081681e+001
  1.2730573e+001  1.7127280e+001
  1.2798342e+001  1.7172878e+001
  1.2866111e+001  1.7218477e+001
  1.2933880e+001  1.7264076e+001
  1.3001648e+001  1.7309675e+001
  1.3069417e+001  1.7355273e+001
  1.3137186e+001  1.7400872e+001
  1.3204954e+001  1.7446471e+001
  1.3272723e+001  1.7492069e+001
  1.3340492e+001  1.7537668e+001
  1.3408260e+001  1.7583267e+001
  1.3476029e+001  1.7628866e+001
  1.3543798e+001  1.7674464e+001
  1.3611566e+001  1.7720063e+001
  1.3679335e+001  1.7765662e+001
  1.3747104e+001  1.7811261e+001
  1.3814872e+001  1.7856859e+001
  1.3882641e+001  1.7902458e+001
  1.3950410e+001  1.7948057e+001
  1.4018178e+001  1.7993656e+001
  1.4085947e+001  1.8039254e+001
  1.4153716e+001  1.8084853e+001
  1.4221484e+001  1.8130452e+001
  1.4289253e+001  1.8176051e+001
  1.4357022e+001  1.8221649e+001
  1.4424790e+001  1.8267248e+001
  1.4492559e+001  1.8312847e+001
  1.4560328e+001  1.8358445e+001
  1.4628096e+001  1.8404044e+001
  1.4695865e+001  1.8449643e+001
  1.4763634e+001  1.8495242e+001
  1.4831402e+001  1.8540840e+001
  1.4899171e+001  1.8586439e+001
  1.4966940e+001  1.8632038e+001
  1.5034708e+001  1.8677637e+001
  1.5102477e+001  1.8723235e+001
  1.5170246e+001  1.8768834e+001
  1.5238014e+001  1.8814433e+001
  1.5305783e+001  1.8860032e+001
  1.5373552e+001  1.8905630e+001
  1.5441320e+001  1.8951229e+001
  1.5509089e+001  1.8996828e+001
  1.5576858e+001  1.9042427e+001
  1.5644627e+001  1.9088025e+001
  1.5712395e+001  1.9133624e+001
  1.5780164e+001  1.9179223e+001
  1.5847933e+001  1.9224821e+001
  1.5915701e+001  1.9270420e+001
  1.5983470e+001  1.9316019e+001
  1.6051239e+001  1.9361618e+001
  1.6119007e+001  1.9407216e+001
  1.6186776e+001  1.9452815e+001
  1.6254545e+001  1.9498414e+001
  1.6322313e+001  1.9544013e+001
  1.6390082e+001  1.9589611e+001
  1.6457851e+001  1.9635210e+001
  1.6525619e+001  1.9680809e+001
  1.6593388e+001  1.9726408e+001
  1.6661157e+001  1.9772006e+001
  1.6728925e+001  1.9817605e+001
  1.6796694e+001  1.9863204e+001
  1.6864463e+001  1.9908803e+001
  1.6932231e+001  1.9954401e+001
  1.7000000e+001  2.0000000e+001


==> images/Data/OriginalConvex.dat <==
 -2.0000000e+000  0.0000000e+000
 -2.0005978e+000  7.4603142e-002
 -2.0023911e+000  1.4871108e-001
 -2.0053799e+000  2.2232380e-001
 -2.0095643e+000  2.9544132e-001
 -2.0149442e+000  3.6806363e-001
 -2.0215197e+000  4.4019074e-001
 -2.0292907e+000  5.1182264e-001
 -2.0382572e+000  5.8295932e-001
 -2.0484192e+000  6.5360081e-001
 -2.0597768e+000  7.2374708e-001
 -2.0723300e+000  7.9339815e-001
 -2.0860787e+000  8.6255401e-001
 -2.1010229e+000  9.3121466e-001
 -2.1171626e+000  9.9938010e-001
 -2.1344979e+000  1.0670503e+000
 -2.1530287e+000  1.1342254e+000
 -2.1727551e+000  1.2009052e+000
 -2.1936770e+000  1.2670898e+000
 -2.2157944e+000  1.3327792e+000
 -2.2391074e+000  1.3979734e+000
 -2.2636159e+000  1.4626724e+000
 -2.2893199e+000  1.5268762e+000
 -2.3162195e+000  1.5905848e+000
 -2.3443146e+000  1.6537981e+000
 -2.3736053e+000  1.7165163e+000
 -2.4040915e+000  1.7787392e+000
 -2.4357732e+000  1.8404670e+000
 -2.4686504e+000  1.9016995e+000
 -2.5027232e+000  1.9624368e+000
 -2.5379916e+000  2.0226790e+000
 -2.5744555e+000  2.0824259e+000
 -2.6121149e+000  2.1416776e+000
 -2.6509698e+000  2.2004341e+000
 -2.6910203e+000  2.2586954e+000
 -2.7322663e+000  2.3164615e+000
 -2.7747079e+000  2.3737323e+000
 -2.8183450e+000  2.4305080e+000
 -2.8631776e+000  2.4867885e+000
 -2.9092058e+000  2.5425737e+000
 -2.9564295e+000  2.5978638e+000
 -3.0048487e+000  2.6526586e+000
 -3.0544635e+000  2.7069582e+000
 -3.1052738e+000  2.7607627e+000
 -3.1572797e+000  2.8140719e+000
 -3.2104247e+000  2.8667525e+000
 -3.2645470e+000  2.9184408e+000
 -3.3196100e+000  2.9690924e+000
 -3.3755838e+000  3.0186818e+000
 -3.4324375e+000  3.0671849e+000
 -3.4901394e+000  3.1145786e+000
 -3.5486569e+000  3.1608412e+000
 -3.6079568e+000  3.2059522e+000
 -3.6680052e+000  3.2498923e+000
 -3.7287677e+000  3.2926439e+000
 -3.7902092e+000  3.3341902e+000
 -3.8522942e+000  3.3745162e+000
 -3.9149868e+000  3.4136081e+000
 -3.9782508e+000  3.4514533e+000
 -4.0420497e+000  3.4880411e+000
 -4.1063468e+000  3.5233617e+000
 -4.1711052e+000  3.5574069e+000
 -4.2362879e+000  3.5901699e+000
 -4.3018582e+000  3.6216452e+000
 -4.3677789e+000  3.6518289e+000
 -4.4340135e+000  3.6807182e+000
 -4.5005251e+000  3.7083116e+000
 -4.5672776e+000  3.7346093e+000
 -4.6342348e+000  3.7596124e+000
 -4.7013609e+000  3.7833235e+000
 -4.7686205e+000  3.8057463e+000
 -4.8359788e+000  3.8268858e+000
 -4.9034014e+000  3.8467482e+000
 -4.9708543e+000  3.8653407e+000
 -5.0383042e+000  3.8826719e+000
 -5.1057186e+000  3.8987512e+000
 -5.1730652e+000  3.9135890e+000
 -5.2403129e+000  3.9271969e+000
 -5.3074311e+000  3.9395873e+000
 -5.3743898e+000  3.9507736e+000
 -5.4411600e+000  3.9607699e+000
 -5.5077135e+000  3.9695912e+000
 -5.5740229e+000  3.9772533e+000
 -5.6400615e+000  3.9837726e+000
 -5.7058038e+000  3.9891664e+000
 -5.7712248e+000  3.9934524e+000
 -5.8363007e+000  3.9966489e+000
 -5.9010084e+000  3.9987749e+000
 -5.9653258e+000  3.9998497e+000
 -6.0380844e+000  4.0553955e+000
 -6.1211952e+000  4.1762839e+000
 -6.2043059e+000  4.2971722e+000
 -6.2874167e+000  4.4180606e+000
 -6.3705274e+000  4.5389489e+000
 -6.4536381e+000  4.6598373e+000
 -6.5367489e+000  4.7807256e+000
 -6.6198596e+000  4.9016140e+000
 -6.7029704e+000  5.0225024e+000
 -6.7860811e+000  5.1433907e+000
 -6.8691919e+000  5.2642791e+000
 -6.9523026e+000  5.3851674e+000
 -7.0354133e+000  5.5060558e+000
 -7.1185241e+000  5.6269441e+000
 -7.2016348e+000  5.7478325e+000
 -7.2847456e+000  5.8687208e+000
 -7.3678563e+000  5.9896092e+000
 -7.4509671e+000  6.1104975e+000
 -7.5340778e+000  6.2313859e+000
 -7.6171885e+000  6.3522742e+000
 -7.7002993e+000  6.4731626e+000
 -7.7834100e+000  6.5940510e+000
 -7.8665208e+000  6.7149393e+000
 -7.9496315e+000  6.8358277e+000
 -8.0327423e+000  6.9567160e+000
 -8.0654975e+000  7.0043600e+000
 -8.0968467e+000  7.0499588e+000
 -8.1281958e+000  7.0955575e+000
 -8.1595449e+000  7.1411562e+000
 -8.1908940e+000  7.1867550e+000
 -8.2222432e+000  7.2323537e+000
 -8.2535923e+000  7.2779524e+000
 -8.2849414e+000  7.3235512e+000
 -8.3162906e+000  7.3691499e+000
 -8.3476397e+000  7.4147487e+000
 -8.3789888e+000  7.4603474e+000
 -8.4103380e+000  7.5059461e+000
 -8.4416871e+000  7.5515449e+000
 -8.4730362e+000  7.5971436e+000
 -8.5043854e+000  7.6427423e+000
 -8.5357345e+000  7.6883411e+000
 -8.5670836e+000  7.7339398e+000
 -8.5984328e+000  7.7795386e+000
 -8.6297819e+000  7.8251373e+000
 -8.6611310e+000  7.8707360e+000
 -8.6924801e+000  7.9163348e+000
 -8.7238293e+000  7.9619335e+000
 -8.7551784e+000  8.0075322e+000
 -8.7865275e+000  8.0531310e+000
 -8.8178767e+000  8.0987297e+000
 -8.8492258e+000  8.1443284e+000
 -8.8805749e+000  8.1899272e+000
 -8.9119241e+000  8.2355259e+000
 -8.9432732e+000  8.2811247e+000
 -8.9746223e+000  8.3267234e+000
 -9.0059715e+000  8.3723221e+000
 -9.0373206e+000  8.4179209e+000
 -9.0686697e+000  8.4635196e+000
 -9.1000189e+000  8.5091183e+000
 -9.1313680e+000  8.5547171e+000
 -9.1627171e+000  8.6003158e+000
 -9.1940663e+000  8.6459145e+000
 -9.2254154e+000  8.6915133e+000
 -9.2567645e+000  8.7371120e+000
 -9.2881136e+000  8.7827108e+000
 -9.3194628e+000  8.8283095e+000
 -9.3508119e+000  8.8739082e+000
 -9.3821610e+000  8.9195070e+000
 -9.4135102e+000  8.9651057e+000
 -9.4448593e+000  9.0107044e+000
 -9.4762084e+000  9.0563032e+000
 -9.5075576e+000  9.1019019e+000
 -9.5389067e+000  9.1475007e+000
 -9.5702558e+000  9.1930994e+000
 -9.6016050e+000  9.2386981e+000
 -9.6329541e+000  9.2842969e+000
 -9.6643032e+000  9.3298956e+000
 -9.6956524e+000  9.3754943e+000
 -9.7270015e+000  9.4210931e+000
 -9.7583506e+000  9.4666918e+000
 -9.7896998e+000  9.5122905e+000
 -9.8210489e+000  9.5578893e+000
 -9.8523980e+000  9.6034880e+000
 -9.8837471e+000  9.6490868e+000
 -9.9150963e+000  9.6946855e+000
 -9.9464454e+000  9.7402842e+000
 -9.9777945e+000  9.7858830e+000
 -1.0009144e+001  9.8314817e+000
 -1.0040493e+001  9.8770804e+000
 -1.0071842e+001  9.9226792e+000
 -1.0103191e+001  9.9682779e+000
 -1.0134540e+001  1.0013877e+001
 -1.0165889e+001  1.0059475e+001
 -1.0197238e+001  1.0105074e+001
 -1.0228588e+001  1.0150673e+001
 -1.0259937e+001  1.0196272e+001
 -1.0291286e+001  1.0241870e+001
 -1.0322635e+001  1.0287469e+001
 -1.0353984e+001  1.0333068e+001
 -1.0385333e+001  1.0378667e+001
 -1.0416682e+001  1.0424265e+001
 -1.0448032e+001  1.0469864e+001
 -1.0479381e+001  1.0515463e+001
 -1.0510730e+001  1.0561061e+001
 -1.0542079e+001  1.0606660e+001
 -1.0573428e+001  1.0652259e+001
 -1.0604777e+001  1.0697858e+001
 -1.0636126e+001  1.0743456e+001
 -1.0667475e+001  1.0789055e+001
 -1.0698825e+001  1.0834654e+001
 -1.0730174e+001  1.0880253e+001
 -1.0761523e+001  1.0925851e+001
 -1.0792872e+001  1.0971450e+001
 -1.0824221e+001  1.1017049e+001
 -1.0855570e+001  1.1062648e+001
 -1.0886919e+001  1.1108246e+001
 -1.0918268e+001  1.1153845e+001
 -1.0949618e+001  1.1199444e+001
 -1.0980967e+001  1.1245043e+001
 -1.1012316e+001  1.1290641e+001
 -1.1043665e+001  1.1336240e+001
 -1.1075014e+001  1.1381839e+001
 -1.1106363e+001  1.1427437e+001
 -1.1137712e+001  1.1473036e+001
 -1.1169062e+001  1.1518635e+001
 -1.1200411e+001  1.1564234e+001
 -1.1231760e+001  1.1609832e+001
 -1.1263109e+001  1.1655431e+001
 -1.1294458e+001  1.1701030e+001
 -1.1325807e+001  1.1746629e+001
 -1.1357156e+001  1.1792227e+001
 -1.1388505e+001  1.1837826e+001
 -1.1419855e+001  1.1883425e+001
 -1.1451204e+001  1.1929024e+001
 -1.1482553e+001  1.1974622e+001
 -1.1513902e+001  1.2020221e+001
 -1.1545251e+001  1.2065820e+001
 -1.1576600e+001  1.2111419e+001
 -1.1607949e+001  1.2157017e+001
 -1.1639299e+001  1.2202616e+001
 -1.1670648e+001  1.2248215e+001
 -1.1701997e+001  1.2293813e+001
 -1.1733346e+001  1.2339412e+001
 -1.1764695e+001  1.2385011e+001
 -1.1796044e+001  1.2430610e+001
 -1.1827393e+001  1.2476208e+001
 -1.1858742e+001  1.2521807e+001
 -1.1890092e+001  1.2567406e+001
 -1.1921441e+001  1.2613005e+001
 -1.1952790e+001  1.2658603e+001
 -1.1984139e+001  1.2704202e+001
 -1.2015488e+001  1.2749801e+001
 -1.2046837e+001  1.2795400e+001
 -1.2078186e+001  1.2840998e+001
 -1.2109535e+001  1.2886597e+001
 -1.2140885e+001  1.2932196e+001
 -1.2172234e+001  1.2977795e+001
 -1.2203583e+001  1.3023393e+001
 -1.2234932e+001  1.3068992e+001
 -1.2266281e+001  1.3114591e+001
 -1.2297630e+001  1.3160189e+001
 -1.2328979e+001  1.3205788e+001
 -1.2360329e+001  1.3251387e+001
 -1.2391678e+001  1.3296986e+001
 -1.2423027e+001  1.3342584e+001
 -1.2454376e+001  1.3388183e+001
 -1.2485725e+001  1.3433782e+001
 -1.2517074e+001  1.3479381e+001
 -1.2548423e+001  1.3524979e+001
 -1.2579772e+001  1.3570578e+001
 -1.2611122e+001  1.3616177e+001
 -1.2642471e+001  1.3661776e+001
 -1.2673820e+001  1.3707374e+001
 -1.2705169e+001  1.3752973e+001
 -1.2736518e+001  1.3798572e+001
 -1.2767867e+001  1.3844171e+001
 -1.2799216e+001  1.3889769e+001
 -1.2830566e+001  1.3935368e+001
 -1.2861915e+001  1.3980967e+001
 -1.2893264e+001  1.4026565e+001
 -1.2924613e+001  1.4072164e+001
 -1.2955962e+001  1.4117763e+001
 -1.2987311e+001  1.4163362e+001
 -1.3018660e+001  1.4208960e+001
 -1.3050009e+001  1.4254559e+001
 -1.3081359e+001  1.4300158e+001
 -1.3112708e+001  1.4345757e+001
 -1.3144057e+001  1.4391355e+001
 -1.3175406e+001  1.4436954e+001
 -1.3206755e+001  1.4482553e+001
 -1.3238104e+001  1.4528152e+001
 -1.3269453e+001  1.4573750e+001
 -1.3300802e+001  1.4619349e+001
 -1.3332152e+001  1.4664948e+001
 -1.3363501e+001  1.4710547e+001
 -1.3394850e+001  1.4756145e+001
 -1.3426199e+001  1.4801744e+001
 -1.3457548e+001  1.4847343e+001
 -1.3488897e+001  1.4892941e+001
 -1.3520246e+001  1.4938540e+001
 -1.3551596e+001  1.4984139e+001
 -1.3582945e+001  1.5029738e+001
 -1.3614294e+001  1.5075336e+001
 -1.3645643e+001  1.5120935e+001
 -1.3676992e+001  1.5166534e+001
 -1.3708341e+001  1.5212133e+001
 -1.3739690e+001  1.5257731e+001
 -1.3771039e+001  1.5303330e+001
 -1.3802389e+001  1.5348929e+001
 -1.3833738e+001  1.5394528e+001
 -1.3865087e+001  1.5440126e+001
 -1.3896436e+001  1.5485725e+001
 -1.3927785e+001  1.5531324e+001
 -1.3959134e+001  1.5576923e+001
 -1.3990483e+001  1.5622521e+001
 -1.4021833e+001  1.5668120e+001
 -1.4053182e+001  1.5713719e+001
 -1.4084531e+001  1.5759317e+001
 -1.4115880e+001  1.5804916e+001
 -1.4147229e+001  1.5850515e+001
 -1.4178578e+001  1.5896114e+001
 -1.4209927e+001  1.5941712e+001
 -1.4241276e+001  1.5987311e+001
 -1.4272626e+001  1.6032910e+001
 -1.4303975e+001  1.6078509e+001
 -1.4335324e+001  1.6124107e+001
 -1.4366673e+001  1.6169706e+001
 -1.4398022e+001  1.6215305e+001
 -1.4429371e+001  1.6260904e+001
 -1.4460720e+001  1.6306502e+001
 -1.4492069e+001  1.6352101e+001
 -1.4523419e+001  1.6397700e+001
 -1.4554768e+001  1.6443299e+001
 -1.4586117e+001  1.6488897e+001
 -1.4617466e+001  1.6534496e+001
 -1.4648815e+001  1.6580095e+001
 -1.4680164e+001  1.6625693e+001
 -1.4711513e+001  1.6671292e+001
 -1.4742863e+001  1.6716891e+001
 -1.4774212e+001  1.6762490e+001
 -1.4805561e+001  1.6808088e+001
 -1.4836910e+001  1.6853687e+001
 -1.4868259e+001  1.6899286e+001
 -1.4899608e+001  1.6944885e+001
 -1.4930957e+001  1.6990483e+001
 -1.4962306e+001  1.7036082e+001
 -1.4993656e+001  1.7081681e+001
 -1.5025005e+001  1.7127280e+001
 -1.5056354e+001  1.7172878e+001
 -1.5087703e+001  1.7218477e+001
 -1.5119052e+001  1.7264076e+001
 -1.5150401e+001  1.7309675e+001
 -1.5181750e+001  1.7355273e+001
 -1.5213100e+001  1.7400872e+001
 -1.5244449e+001  1.7446471e+001
 -1.5275798e+001  1.7492069e+001
 -1.5307147e+001  1.7537668e+001
 -1.5338496e+001  1.7583267e+001
 -1.5369845e+001  1.7628866e+001
 -1.5401194e+001  1.7674464e+001
 -1.5432543e+001  1.7720063e+001
 -1.5463893e+001  1.7765662e+001
 -1.5495242e+001  1.7811261e+001
 -1.5526591e+001  1.7856859e+001
 -1.5557940e+001  1.7902458e+001
 -1.5589289e+001  1.7948057e+001
 -1.5620638e+001  1.7993656e+001
 -1.5651987e+001  1.8039254e+001
 -1.5683336e+001  1.8084853e+001
 -1.5714686e+001  1.8130452e+001
 -1.5746035e+001  1.8176051e+001
 -1.5777384e+001  1.8221649e+001
 -1.5808733e+001  1.8267248e+001
 -1.5840082e+001  1.8312847e+001
 -1.5871431e+001  1.8358445e+001
 -1.5902780e+001  1.8404044e+001
 -1.5934130e+001  1.8449643e+001
 -1.5965479e+001  1.8495242e+001
 -1.5996828e+001  1.8540840e+001
 -1.6028177e+001  1.8586439e+001
 -1.6059526e+001  1.8632038e+001
 -1.6090875e+001  1.8677637e+001
 -1.6122224e+001  1.8723235e+001
 -1.6153573e+001  1.8768834e+001
 -1.6184923e+001  1.8814433e+001
 -1.6216272e+001  1.8860032e+001
 -1.6247621e+001  1.8905630e+001
 -1.6278970e+001  1.8951229e+001
 -1.6310319e+001  1.8996828e+001
 -1.6341668e+001  1.9042427e+001
 -1.6373017e+001  1.9088025e+001
 -1.6404367e+001  1.9133624e+001
 -1.6435716e+001  1.9179223e+001
 -1.6467065e+001  1.9224821e+001
 -1.6498414e+001  1.9270420e+001
 -1.6529763e+001  1.9316019e+001
 -1.6561112e+001  1.9361618e+001
 -1.6592461e+001  1.9407216e+001
 -1.6623810e+001  1.9452815e+001
 -1.6655160e+001  1.9498414e+001
 -1.6686509e+001  1.9544013e+001
 -1.6717858e+001  1.9589611e+001
 -1.6749207e+001  1.9635210e+001
 -1.6780556e+001  1.9680809e+001
 -1.6811905e+001  1.9726408e+001
 -1.6843254e+001  1.9772006e+001
 -1.6874603e+001  1.9817605e+001
 -1.6905953e+001  1.9863204e+001
 -1.6937302e+001  1.9908803e+001
 -1.6968651e+001  1.9954401e+001
 -1.7000000e+001  2.0000000e+001


==> images/Data/concaveCtrlPoints.dat <==
 2.00   0
 2.00   1.8912
-0.5032 4.7268
-2.38	4.961


==> images/Data/convexCtrlPoints.dat <==
-2.00   0
-2.00   1.6569
-4.3431 4.0000
-6.0000	4.0000


==> plot_data/diel_slab/wg_thesis_1d_cverrz_cc.txt <==
3 0.0087211506146694928
5 0.00023023758440898767
9 1.2833099610753962e-07
17 4.1244785364824565e-14


==> plot_data/diel_slab/wg_thesis_1d_cverrz_lj_beta1010.txt <==
3 0.020264696661945303
4 0.00812509307647058
5 0.0012010488673892539
6 0.00032221680080035675
7 0.00013257495168028655
8 1.5515440970448324e-05
9 4.382239468192495e-06
10 1.918226895880615e-06
11 3.4265134085664783e-07
12 1.3078433969138104e-07
13 9.656066279895015e-09
14 4.02410749167359e-09
15 8.71127836532537e-10
16 8.645090199266292e-11
17 1.6720624884669633e-11


==> plot_data/diel_slab/wg_thesis_1d_cverrz_lj_beta22.txt <==
3 0.012956126241696397
4 0.0049154608248934695
5 0.00064035850515209436
6 6.5364179677507295e-05
7 1.3607416220806634e-05
8 4.6626508047875603e-06
9 5.7319008589518106e-07
10 1.2411242300558456e-07
11 2.896867473678455e-08
12 9.3596038697185691e-09
13 1.1550499445789342e-10
14 3.5653924257417202e-11
15 6.2434502012820303e-12
16 2.4691360067663481e-12
17 2.1516122217235534e-13


==> plot_data/diel_slab/wg_thesis_1d_cverrz_lj_beta36.txt <==
3 0.029108641051753648
4 0.0091317033516191415
5 0.0072130464357463286
6 0.00063785594823573266
7 0.00035572223324636942
8 1.6752819860355039e-05
9 2.4502857244868004e-06
10 2.0409675864918597e-06
11 7.6464110587703971e-07
12 1.8533840073775565e-08
13 1.3537825693799022e-08
14 3.3983827418815338e-09
15 3.8796732493295849e-10
16 2.3647284130845492e-10
17 2.969902102023525e-12


==> plot_data/diel_slab/wg_thesis_1d_cverrz_lj_beta55.txt <==
3 0.017326830842452567
4 0.007373322770023449
5 0.0006929267195278088
6 0.0002233373716654108
7 7.519824621748938e-05
8 2.588060229824496e-05
9 1.281950034237589e-06
10 4.948015474015577e-07
11 1.014787255337879e-07
12 4.6022190058891965e-08
13 1.115409431484693e-09
14 3.072520016189628e-10
15 1.7722068257342016e-10
16 1.7147949726847855e-11
17 6.2585492344169324e-12    




==> plot_data/diel_slab/wg_thesis_1d_cverrz_lj_uniform.txt <==
3 0.0087209724480167283
4 0.0026147787570386938
5 0.00022173746219666945
6 6.4952950233065909e-05
7 8.3305217769003015e-06
8 1.3879895334745207e-06
9 1.8534828349903165e-07
10 4.4463023318730421e-08
11 4.3014163342292022e-09
12 1.1553704659661435e-09
13 1.3265705200993239e-10
14 1.7947199282275506e-11
15 3.6263214653331488e-12
16 7.0282668573895535e-13
17 7.9547479714392466e-14


==> plot_data/diel_slab/wg_thesis_2d_lj_beta36.txt <==
3.000000000000000000e+00 6.666666666666666297e-01 1.409466327963364574e-01 4.603516819742450861e-01 -2.775557561562891351e-17
4.000000000000000000e+00 7.500000000000000000e-01 3.699620029699743351e-02 4.668406998067563540e-01 4.048435496483510088e-03
7.000000000000000000e+00 7.142857142857143016e-01 1.655153523025124085e-02 4.664721415222541356e-01 4.245140373609956885e-03
8.000000000000000000e+00 7.500000000000000000e-01 1.663603830793367044e-02 4.664724723808055806e-01 4.244315496641282159e-03
1.000000000000000000e+01 8.000000000000000444e-01 8.341595566663778660e-03 4.664654826143536659e-01 4.228597575180126356e-03
1.300000000000000000e+01 7.692307692307692735e-01 1.295949876138846601e-03 4.664666804439108194e-01 4.232623251860162528e-03
1.400000000000000000e+01 7.857142857142856984e-01 2.253943960577708960e-03 4.664666804439108194e-01 4.232623251860162528e-03
1.700000000000000000e+01 8.235294117647058432e-01 4.187477280167828386e-04 4.664721655885277207e-01 4.222043514777368278e-03
1.900000000000000000e+01 8.421052631578946901e-01 1.548990459233040573e-03 4.664721392949363610e-01 4.222024490571629762e-03
2.000000000000000000e+01 9.000000000000000222e-01 3.512913583021415320e-04 4.664721225013203076e-01 4.222005246742960294e-03
2.200000000000000000e+01 9.090909090909090606e-01 2.960117283328511650e-04 4.664721652465452228e-01 4.222170523761142880e-03
2.500000000000000000e+01 8.800000000000000044e-01 6.735130707952174944e-05 4.664721770454470784e-01 4.222174712692955412e-03
2.600000000000000000e+01 8.846153846153845812e-01 2.040577605884885681e-04 4.664722028377261132e-01 4.222223039004685541e-03
2.900000000000000000e+01 8.620689655172413257e-01 1.004087935592146152e-04 4.664722037538022725e-01 4.222226480504742696e-03
3.000000000000000000e+01 8.666666666666666963e-01 1.725175401960654664e-04 4.664722045968562325e-01 4.222227413437529275e-03
3.200000000000000000e+01 8.750000000000000000e-01 1.691749578693335643e-04 4.664722048040647051e-01 4.222227602792893997e-03
3.400000000000000000e+01 8.823529411764705621e-01 1.707634638336008592e-04 4.664722050003316522e-01 4.222228536440275626e-03
3.700000000000000000e+01 8.918918918918918859e-01 1.018433382843353385e-04 4.664722187841887635e-01 4.222253385391644409e-03
3.900000000000000000e+01 8.974358974358974672e-01 3.198787501196287408e-05 4.664722194042653092e-01 4.222254719576212789e-03
4.100000000000000000e+01 9.024390243902439268e-01 4.248240384310819628e-05 4.664722194925931542e-01 4.222254690689042356e-03
4.200000000000000000e+01 9.047619047619047672e-01 1.549389477226159606e-05 4.664722195579368846e-01 4.222254668987429627e-03



==> plot_data/diel_slab/wg_thesis_2d_lj_uniform.txt <==
3.000000000000000000e+00 6.666666666666666297e-01 1.228135149432808548e-01 3.910473228971344528e-01 0.000000000000000000e+00
4.000000000000000000e+00 7.500000000000000000e-01 2.059013021484645822e-02 4.114129164804092853e-01 1.346473578090673362e-02
6.000000000000000000e+00 8.333333333333333703e-01 1.191627162352537628e-02 4.106585895993659086e-01 1.204338085802228453e-02
8.000000000000000000e+00 7.500000000000000000e-01 5.103892018819028431e-03 4.088630429576244341e-01 1.217490143292468407e-02
1.000000000000000000e+01 8.000000000000000444e-01 5.101539440978769546e-03 4.088383700189949232e-01 1.210772259126743911e-02
1.200000000000000000e+01 7.500000000000000000e-01 1.539863968910121228e-03 4.088383700189949232e-01 1.210772259126743911e-02
1.400000000000000000e+01 7.857142857142856984e-01 5.098753878687301011e-04 4.088813631174053609e-01 1.198969098492766450e-02
1.600000000000000000e+01 8.125000000000000000e-01 2.605203672101930046e-04 4.088813631174053609e-01 1.198969098492766450e-02
1.900000000000000000e+01 8.421052631578946901e-01 6.538186350746322262e-05 4.088708103485027001e-01 1.198995381631948187e-02
2.000000000000000000e+01 9.000000000000000222e-01 6.538353389817785910e-05 4.088712684139310660e-01 1.199169134570796103e-02
2.200000000000000000e+01 8.636363636363636465e-01 3.976159932395084695e-05 4.088717187191287517e-01 1.198771912235058190e-02
2.400000000000000000e+01 8.750000000000000000e-01 3.971460146001692948e-05 4.088717187191287517e-01 1.198771912235058190e-02
2.700000000000000000e+01 8.518518518518518601e-01 1.778498322002608489e-05 4.088707505424905020e-01 1.198580204279559025e-02
2.900000000000000000e+01 8.620689655172413257e-01 1.778738600166640538e-05 4.088708084598330350e-01 1.198589397775129406e-02
3.100000000000000000e+01 8.709677419354838745e-01 1.372564598894898680e-05 4.088708165757523050e-01 1.198589723963383591e-02
3.200000000000000000e+01 8.750000000000000000e-01 3.054344847430723320e-06 4.088714785080010961e-01 1.198645787149960062e-02
3.500000000000000000e+01 8.857142857142856762e-01 2.818747997734849520e-06 4.088714845171002032e-01 1.198649009410482358e-02
3.700000000000000000e+01 8.918918918918918859e-01 2.814248941773733748e-06 4.088714776990902688e-01 1.198633177997429633e-02
3.800000000000000000e+01 8.947368421052631637e-01 2.815316560544900426e-06 4.088714776990902688e-01 1.198633177997429633e-02
4.000000000000000000e+01 8.750000000000000000e-01 6.075667471905354944e-07 4.088715022375333241e-01 1.198638111159866515e-02
4.200000000000000000e+01 9.047619047619047672e-01 6.082739013590909849e-07 4.088714991313155966e-01 1.198636294100119404e-02



==> plot_data/diel_slab/wg_thesis_6d_cc.txt <==
13,0.0354020144918548,0.407428241164234,0.0148435422919798
21,0.0277571488456092,0.406710088011125,0.0132311030431828
31,0.0221296492567761,0.406696888103765,0.0131373629880333
45,0.00682350211359306,0.406744818236572,0.01302854881311
53,0.00733723942460729,0.406740323097355,0.0130367945202929
73,0.00455855684056805,0.406733826125265,0.0130371832744909
73,0.00455855684056805,0.406733826125265,0.0130371832744909
93,0.00142014873610474,0.406717118266515,0.0130295536872317
93,0.00142014873610474,0.406717118266515,0.0130295536872317
101,0.00111038341311009,0.406717227860344,0.0130302479104596
213,0.000200778641886168,0.406717966042405,0.01303207000583
301,0.000124689651711862,0.406718581578416,0.0130323805170844
413,2.53130461619344e-05,0.406718604429687,0.0130321699994558
509,6.88104779345e-06,0.40671859165142,0.0130321560457806
605,1.14733155409663e-06,0.406718591459131,0.0130321565495636
701,8.73629168340884e-07,0.406718590603794,0.0130321570398616
829,4.7750380360867e-07,0.4067185906449,0.0130321572450482
917,4.44356699103032e-07,0.406718590809166,0.0130321572504866
1005,4.48245918049928e-07,0.406718590952465,0.0130321574292111
1117,2.88940179282715e-07,0.406718590996711,0.0130321573449604
1205,2.8647839139806e-07,0.406718590993912,0.0130321573070238
1301,1.66751658481346e-07,0.406718591001879,0.0130321573109855
1413,1.27622302836805e-07,0.406718591010216,0.0130321572697833
1517,5.63554973798119e-08,0.406718590983469,0.0130321573010984
1613,5.03242618687949e-08,0.406718591001147,0.0130321573002723
1741,4.56224610312361e-08,0.406718591000957,0.013032157299376
1845,2.7540707103757e-08,0.406718590995772,0.0130321573084303
1909,2.76602084015032e-08,0.406718590995903,0.0130321573086607
2005,2.20939400108477e-08,0.406718590995913,0.0130321573074398
2133,1.59031323665459e-08,0.406718590995111,0.0130321573076735
2245,1.22868701324386e-08,0.406718590995599,0.0130321573091915
2341,1.19366652118202e-08,0.406718590995494,0.0130321573092933
2453,1.18635850032689e-08,0.406718590995118,0.0130321573099007
2517,1.22000065605476e-08,0.406718590995088,0.0130321573100198
2645,6.59402887848159e-09,0.406718590994814,0.0130321573116247
2741,4.42947767353985e-09,0.406718590994823,0.0130321573120449
2821,4.48103221195595e-09,0.40671859099468,0.0130321573120239
2933,3.44396811069458e-09,0.406718590995054,0.0130321573121482
3013,3.45641770760352e-09,0.406718590995104,0.0130321573121432
3109,3.30130134340578e-09,0.406718590995065,0.0130321573122852
3205,1.54658286177778e-09,0.406718590995502,0.013032157311691
3301,1.26812360612405e-09,0.406718590995563,0.0130321573116687
3429,8.2712237059468e-10,0.406718590995563,0.0130321573116828
3525,8.28922264162202e-10,0.406718590995562,0.0130321573116845
3621,4.33429736546032e-10,0.40671859099557,0.0130321573116019
3701,7.45162598292382e-10,0.406718590995571,0.0130321573115485
3813,3.34131167178953e-10,0.406718590995573,0.0130321573116415
3909,3.32947225345492e-10,0.40671859099557,0.0130321573116364
4053,2.75841738339722e-10,0.406718590995571,0.0130321573116441
4117,2.42172171205368e-10,0.406718590995571,0.0130321573116396
4213,1.70073177763186e-10,0.406718590995568,0.0130321573116278
4309,1.25238930337446e-10,0.406718590995566,0.0130321573116316
4437,1.09514619595075e-10,0.406718590995565,0.0130321573116295
4565,1.12151177233955e-10,0.406718590995565,0.0130321573116293
4693,9.66861035678335e-11,0.406718590995565,0.013032157311628
4757,9.75800551472616e-11,0.406718590995566,0.0130321573116308
4821,1.00247254941621e-10,0.406718590995566,0.0130321573116302
4949,8.39994740431393e-11,0.406718590995565,0.0130321573116319
5013,8.05524535962832e-11,0.406718590995564,0.0130321573116329


==> plot_data/diel_slab/wg_thesis_6d_lj_beta22.txt <==
1.100000000000000000e+01 4.545454545454545303e-01 2.957376587573695703e-02 4.014752506356094042e-01 7.435622736754327056e-03
2.200000000000000000e+01 4.545454545454545303e-01 1.558157898000997466e-02 4.003105033822474401e-01 7.852303704361962566e-03
3.300000000000000000e+01 5.454545454545454142e-01 1.056844328174708081e-02 4.002114740698511364e-01 7.666047584992036201e-03
4.600000000000000000e+01 6.086956521739130821e-01 2.714765044861733312e-03 4.002276225816034927e-01 7.627403562240814283e-03
5.600000000000000000e+01 6.785714285714286031e-01 1.662877500171133782e-03 4.002374935176035708e-01 7.582965048541667752e-03
6.600000000000000000e+01 6.818181818181817677e-01 1.401507801455648128e-03 4.002406089199782580e-01 7.584590631976667607e-03
7.700000000000000000e+01 7.532467532467532756e-01 1.044866621040529964e-03 4.002408390553936490e-01 7.583834599931532638e-03
8.800000000000000000e+01 7.840909090909090606e-01 7.435124363739387121e-04 4.002390091995703392e-01 7.581227376756288772e-03
1.000000000000000000e+02 7.600000000000000089e-01 5.748526750012361575e-04 4.002379749826592281e-01 7.582542245216927768e-03
1.000000000000000000e+02 7.600000000000000089e-01 5.748526750012361575e-04 4.002379749826592281e-01 7.582542245216927768e-03
2.020000000000000000e+02 8.217821782178217349e-01 7.097588439775037727e-05 4.002387695179485672e-01 7.582909489526196145e-03
3.010000000000000000e+02 8.538205980066445600e-01 7.314831988791681283e-05 4.002387511848317092e-01 7.582860742267383269e-03
4.000000000000000000e+02 8.750000000000000000e-01 7.532655540709587427e-05 4.002387464093164482e-01 7.582856365797890907e-03
5.010000000000000000e+02 8.942115768463073655e-01 3.789392653885670370e-06 4.002387141055869790e-01 7.582852533547873586e-03
6.010000000000000000e+02 9.068219633943427338e-01 3.114222974165414826e-06 4.002387133512322337e-01 7.582850681732700160e-03
7.000000000000000000e+02 9.114285714285714768e-01 2.149679899754453061e-06 4.002387136569606763e-01 7.582850108076799600e-03
8.000000000000000000e+02 9.187499999999999556e-01 2.123705588080726514e-06 4.002387134464621132e-01 7.582851185470390609e-03
9.000000000000000000e+02 9.211111111111111027e-01 2.099630605822966345e-06 4.002387130662887205e-01 7.582852860499839087e-03
1.000000000000000000e+03 9.240000000000000435e-01 2.105844286087732442e-06 4.002387130816224547e-01 7.582852979014537143e-03
1.100000000000000000e+03 9.327272727272727382e-01 2.115141340131021508e-06 4.002387130755304390e-01 7.582852905887449424e-03
1.200000000000000000e+03 9.366666666666666474e-01 2.114436240874262296e-06 4.002387130749933131e-01 7.582852936576983671e-03
1.300000000000000000e+03 9.392307692307692024e-01 2.114129876384929219e-06 4.002387130785980962e-01 7.582852958500974072e-03
1.402000000000000000e+03 9.350927246790299296e-01 2.731955761614557332e-07 4.002387129916915032e-01 7.582851938742141140e-03
1.501000000000000000e+03 9.387075283144570292e-01 1.019053682549397877e-07 4.002387129956631040e-01 7.582851929360007182e-03
1.600000000000000000e+03 9.425000000000000044e-01 2.335526394503517622e-08 4.002387129964321000e-01 7.582851929910844335e-03
1.700000000000000000e+03 9.470588235294117307e-01 2.357890527271422343e-08 4.002387129972145852e-01 7.582851936042217522e-03
1.803000000000000000e+03 9.478646699944537346e-01 1.535281213271844081e-08 4.002387129980157776e-01 7.582851934670370442e-03
1.900000000000000000e+03 9.536842105263158009e-01 1.617728251357419822e-08 4.002387129980919944e-01 7.582851935008350086e-03
2.000000000000000000e+03 9.545000000000000151e-01 1.495026180631242596e-08 4.002387129980203850e-01 7.582851936516116220e-03
2.100000000000000000e+03 9.514285714285714013e-01 1.484801948059555343e-08 4.002387129981682667e-01 7.582851937153162192e-03
2.200000000000000000e+03 9.495454545454545814e-01 1.401446314552856620e-08 4.002387129981168634e-01 7.582851936932366588e-03
2.303000000000000000e+03 9.509335649153278780e-01 1.395038862206376962e-08 4.002387129982493130e-01 7.582851937823653632e-03
2.400000000000000000e+03 9.483333333333333615e-01 1.429100615624179227e-09 4.002387130001889837e-01 7.582851946649621366e-03
2.502000000000000000e+03 9.512390087929656346e-01 1.092947954361989105e-09 4.002387130001920923e-01 7.582851946654395325e-03
2.602000000000000000e+03 9.511913912375096203e-01 2.509762064839549112e-09 4.002387130001424653e-01 7.582851946627583439e-03
2.700000000000000000e+03 9.511111111111111294e-01 2.568570356409338729e-09 4.002387130001258675e-01 7.582851946586338654e-03
2.801000000000000000e+03 9.507318814709032617e-01 2.447950731010450909e-09 4.002387129997968529e-01 7.582851945780316738e-03
2.900000000000000000e+03 9.565517241379309921e-01 2.501517104569472849e-09 4.002387129997778126e-01 7.582851945861890375e-03
3.000000000000000000e+03 9.563333333333333686e-01 2.581226565823158126e-09 4.002387129999462334e-01 7.582851946703744739e-03
3.100000000000000000e+03 9.567741935483871085e-01 2.599674808756446964e-09 4.002387129999172011e-01 7.582851946639407315e-03
3.202000000000000000e+03 9.581511555277951731e-01 2.625193840088968500e-09 4.002387129999358528e-01 7.582851946700774892e-03
3.301000000000000000e+03 9.563768554983338444e-01 2.639106266855151262e-09 4.002387129999436244e-01 7.582851946744351146e-03
3.400000000000000000e+03 9.602941176470588536e-01 2.585303415791884163e-09 4.002387129999407378e-01 7.582851946716512304e-03
3.500000000000000000e+03 9.651428571428571912e-01 2.554975453428198762e-09 4.002387129999485649e-01 7.582851946682483968e-03
3.601000000000000000e+03 9.666759233546237118e-01 2.541419519275223138e-09 4.002387129999510074e-01 7.582851946686786082e-03
3.700000000000000000e+03 9.651351351351351582e-01 2.554296774093245403e-09 4.002387129999511184e-01 7.582851946685759126e-03
3.800000000000000000e+03 9.660526315789473850e-01 6.482503422944319027e-10 4.002387129999495641e-01 7.582851946685481570e-03
3.900000000000000000e+03 9.661538461538461409e-01 6.485878500939179503e-10 4.002387129999499527e-01 7.582851946685398303e-03
4.000000000000000000e+03 9.647499999999999964e-01 1.858654341546639444e-10 4.002387129999448456e-01 7.582851946653285102e-03
4.101000000000000000e+03 9.648866130212143677e-01 7.139189239779852869e-11 4.002387129999477877e-01 7.582851946635743579e-03
4.200000000000000000e+03 9.666666666666666741e-01 5.773170830281060262e-11 4.002387129999476767e-01 7.582851946633911711e-03
4.300000000000000000e+03 9.648837209302325579e-01 4.915190476850739287e-11 4.002387129999476212e-01 7.582851946633301088e-03
4.400000000000000000e+03 9.649999999999999689e-01 4.484701499052334839e-11 4.002387129999491200e-01 7.582851946645430274e-03
4.500000000000000000e+03 9.657777777777777350e-01 5.635814037674435895e-11 4.002387129999495641e-01 7.582851946646040897e-03
4.600000000000000000e+03 9.667391304347826564e-01 5.976097394722046374e-11 4.002387129999493975e-01 7.582851946645347008e-03
4.700000000000000000e+03 9.670212765957446610e-01 5.831712890369544766e-11 4.002387129999485094e-01 7.582851946642960028e-03
4.801000000000000000e+03 9.660487398458654784e-01 5.897182742131690247e-11 4.002387129999506743e-01 7.582851946647067853e-03
4.900000000000000000e+03 9.663265306122449383e-01 5.903533217832546143e-11 4.002387129999507853e-01 7.582851946646290697e-03
5.000000000000000000e+03 9.669999999999999707e-01 5.909395195402566969e-11 4.002387129999507298e-01 7.582851946646235186e-03


==> plot_data/diel_slab/wg_thesis_6d_lj_beta36.txt <==
1.100000000000000000e+01 4.545454545454545303e-01 5.330924993644453602e-02 4.640813102096520981e-01 4.411796252915684002e-03
2.100000000000000000e+01 5.714285714285713969e-01 4.396163955259879685e-02 4.639753288504032680e-01 4.519561984698439172e-03
3.400000000000000000e+01 5.588235294117647189e-01 1.359558538434299524e-02 4.635044327466688596e-01 4.525907702870257676e-03
4.300000000000000000e+01 5.116279069767442067e-01 7.167234797675336999e-03 4.635049572990750377e-01 4.518123184551553484e-03
5.600000000000000000e+01 6.607142857142856984e-01 2.782522741907517139e-03 4.635153438304770446e-01 4.497939618572116549e-03
6.600000000000000000e+01 7.272727272727272929e-01 2.828259143241140805e-03 4.635153555584720642e-01 4.497895852600353184e-03
7.700000000000000000e+01 7.662337662337662669e-01 2.913880989995787374e-03 4.635154502029674162e-01 4.497696257395350505e-03
9.000000000000000000e+01 7.777777777777777901e-01 3.519484160598690403e-03 4.635153970894125841e-01 4.498763200848993060e-03
1.000000000000000000e+02 7.600000000000000089e-01 4.208200351625751567e-03 4.635157201878700173e-01 4.498675118428302477e-03
1.000000000000000000e+02 7.600000000000000089e-01 4.208200351625751567e-03 4.635157201878700173e-01 4.498675118428302477e-03
2.010000000000000000e+02 8.208955223880597396e-01 9.591955884183933634e-04 4.635156629260598904e-01 4.498439191245234836e-03
3.010000000000000000e+02 8.272425249169435002e-01 2.216073086931669156e-04 4.635156821591602805e-01 4.498482185696373037e-03
4.030000000000000000e+02 8.784119106699751489e-01 1.652043821318005534e-04 4.635156827968646698e-01 4.498481904468831782e-03
5.010000000000000000e+02 8.982035928143712322e-01 9.137770515388332626e-05 4.635156827601445984e-01 4.498481637153356472e-03
6.000000000000000000e+02 9.150000000000000355e-01 3.191971679833427444e-05 4.635156827529686718e-01 4.498481613119498235e-03
7.010000000000000000e+02 9.144079885877317571e-01 4.829232731384802690e-05 4.635156827333749008e-01 4.498481663994052804e-03
8.000000000000000000e+02 9.200000000000000400e-01 4.022231470232617845e-05 4.635156827336128771e-01 4.498481678619825619e-03
9.000000000000000000e+02 9.211111111111111027e-01 4.246295694049218028e-05 4.635156827191930229e-01 4.498481691976974339e-03
1.000000000000000000e+03 9.320000000000000506e-01 5.505945876643769665e-06 4.635156827168739335e-01 4.498481685046906708e-03
1.101000000000000000e+03 9.246139872842870089e-01 3.118747006841671165e-06 4.635156827176423744e-01 4.498481684741983955e-03
1.203000000000000000e+03 9.276807980049874836e-01 3.013011252162023368e-06 4.635156827135208935e-01 4.498481687002203744e-03
1.300000000000000000e+03 9.361538461538461142e-01 2.211630375087425548e-06 4.635156827113564026e-01 4.498481677093046915e-03
1.400000000000000000e+03 9.371428571428571663e-01 2.132588047626393646e-06 4.635156827113451339e-01 4.498481677340376850e-03
1.500000000000000000e+03 9.379999999999999449e-01 1.007131542385408807e-06 4.635156827113912636e-01 4.498481677306709337e-03
1.600000000000000000e+03 9.449999999999999512e-01 9.292457770759821045e-07 4.635156827116436729e-01 4.498481678777616066e-03
1.700000000000000000e+03 9.476470588235293979e-01 1.242284337593657639e-06 4.635156827116527212e-01 4.498481678815502427e-03
1.800000000000000000e+03 9.494444444444444242e-01 5.010783514225458646e-07 4.635156827117020151e-01 4.498481679256760568e-03
1.901000000000000000e+03 9.489742240925828076e-01 6.157452172861344053e-07 4.635156827116856393e-01 4.498481679285237789e-03
2.000000000000000000e+03 9.505000000000000115e-01 7.056337373578802641e-07 4.635156827116723721e-01 4.498481679352572815e-03
2.100000000000000000e+03 9.528571428571428470e-01 6.899997726794726560e-07 4.635156827116804212e-01 4.498481679395455179e-03
2.200000000000000000e+03 9.513636363636364113e-01 1.956688545912133037e-07 4.635156827116809763e-01 4.498481679372556830e-03
2.300000000000000000e+03 9.539130434782608914e-01 2.153064175280938741e-07 4.635156827116853617e-01 4.498481679352517304e-03
2.402000000000000000e+03 9.579517069109075855e-01 3.216168079078762787e-07 4.635156827116849176e-01 4.498481679354154883e-03
2.500000000000000000e+03 9.604000000000000314e-01 1.711349271460438359e-07 4.635156827116854727e-01 4.498481679358123930e-03
2.600000000000000000e+03 9.592307692307692202e-01 1.983303585806339697e-07 4.635156827116850287e-01 4.498481679357541063e-03
2.700000000000000000e+03 9.603703703703703187e-01 1.086938168082252076e-07 4.635156827116828082e-01 4.498481679340027295e-03
2.800000000000000000e+03 9.614285714285714102e-01 1.139224871660182714e-07 4.635156827116824196e-01 4.498481679339250139e-03
2.901000000000000000e+03 9.610479145122371447e-01 1.270140204678860130e-07 4.635156827116815870e-01 4.498481679341831407e-03
3.000000000000000000e+03 9.629999999999999671e-01 1.279491572414581668e-07 4.635156827116812539e-01 4.498481679340055051e-03
3.102000000000000000e+03 9.629271437782076504e-01 4.858384480832533825e-08 4.635156827116813649e-01 4.498481679340221584e-03
3.200000000000000000e+03 9.631250000000000089e-01 5.421901855262589720e-08 4.635156827116813649e-01 4.498481679340526895e-03
3.300000000000000000e+03 9.633333333333333748e-01 5.481905054893765339e-08 4.635156827116813094e-01 4.498481679340221584e-03
3.400000000000000000e+03 9.664705882352940813e-01 5.755956850039822825e-08 4.635156827116813649e-01 4.498481679340360362e-03
3.501000000000000000e+03 9.642959154527277477e-01 2.501748178063145645e-08 4.635156827116809208e-01 4.498481679341581607e-03
3.600000000000000000e+03 9.638888888888889062e-01 2.995610748346422270e-08 4.635156827116809208e-01 4.498481679341609363e-03
3.700000000000000000e+03 9.640540540540540881e-01 3.225096759096324206e-08 4.635156827116808098e-01 4.498481679340915473e-03
3.800000000000000000e+03 9.628947368421052477e-01 4.557058033705096989e-08 4.635156827116808098e-01 4.498481679341220785e-03
3.901000000000000000e+03 9.618046654703922282e-01 3.044749646852196179e-08 4.635156827116816980e-01 4.498481679334781491e-03
4.000000000000000000e+03 9.652500000000000524e-01 3.472178572438977540e-08 4.635156827116816980e-01 4.498481679335031291e-03
4.103000000000000000e+03 9.649037289787959493e-01 2.342263116794640609e-08 4.635156827116816980e-01 4.498481679334837002e-03
4.201000000000000000e+03 9.659604855986669847e-01 1.918881739615407866e-08 4.635156827116816425e-01 4.498481679334587202e-03
4.300000000000000000e+03 9.676744186046511986e-01 1.745297462107942010e-08 4.635156827116816425e-01 4.498481679334587202e-03
4.400000000000000000e+03 9.681818181818181435e-01 1.396569879186237984e-08 4.635156827116816425e-01 4.498481679334587202e-03
4.503000000000000000e+03 9.677992449478125536e-01 1.453168835263696224e-08 4.635156827116816425e-01 4.498481679334587202e-03
4.600000000000000000e+03 9.691304347826087406e-01 1.397338225683775192e-08 4.635156827116815870e-01 4.498481679334448424e-03
4.702000000000000000e+03 9.695874096129306619e-01 1.451805645147352664e-08 4.635156827116816980e-01 4.498481679334226380e-03
4.801000000000000000e+03 9.693813788794001240e-01 6.009489822433877748e-09 4.635156827116816980e-01 4.498481679334198624e-03
4.900000000000000000e+03 9.712244897959183554e-01 6.355495019150225744e-09 4.635156827116816980e-01 4.498481679334226380e-03
5.001000000000000000e+03 9.726054789042191118e-01 6.753997111585974267e-09 4.635156827116816980e-01 4.498481679334226380e-03


==> plot_data/diel_slab/wg_thesis_6d_lj_uniform.txt <==
1.100000000000000000e+01 4.545454545454545303e-01 3.437320124905657304e-02 4.682223022265001589e-03 4.093676296085393407e-01 1.412963538901626515e-02
2.100000000000000000e+01 5.714285714285713969e-01 3.512511077867719322e-02 3.440559481668045011e-03 4.084694365738602007e-01 1.329246774880588067e-02
3.200000000000000000e+01 5.312500000000000000e-01 1.322285553150456816e-02 8.804723034344007432e-04 4.066738899321187262e-01 1.341612687098189816e-02
4.000000000000000000e+01 5.999999999999999778e-01 6.116887853589658697e-03 5.089627098054131868e-04 4.067539543476013653e-01 1.313234019696804533e-02
5.000000000000000000e+01 6.400000000000000133e-01 3.631195266740161465e-03 2.620140389136811176e-04 4.067393137480327381e-01 1.303934866121531089e-02
6.000000000000000000e+01 7.166666666666666741e-01 3.035714182367477143e-03 1.111773419095590923e-04 4.067472979569705105e-01 1.304623488246881013e-02
7.000000000000000000e+01 7.857142857142856984e-01 1.460717752167606243e-03 8.306837398768460981e-05 4.067358229523519442e-01 1.303950032674114357e-02
8.100000000000000000e+01 7.654320987654320563e-01 1.570844695159112625e-03 6.566544922347036860e-05 4.067372683431970670e-01 1.304415918540169361e-02
9.100000000000000000e+01 7.582417582417582125e-01 1.186887272121794901e-03 6.462244590805806910e-05 4.067338494086175094e-01 1.303628232859035951e-02
1.010000000000000000e+02 7.623762376237623872e-01 8.653124462997263677e-04 2.964131616707984149e-05 4.067206723934941870e-01 1.303042688150327089e-02
2.010000000000000000e+02 8.308457711442785998e-01 9.022123981006213711e-05 5.492639942966615348e-06 4.067178585399830459e-01 1.303182095897328918e-02
3.000000000000000000e+02 9.066666666666666208e-01 1.761662620081150266e-05 2.200151523926170954e-06 4.067185567793514256e-01 1.303247176699892651e-02
4.000000000000000000e+02 9.050000000000000266e-01 1.315202589635688923e-05 1.567169757676115558e-06 4.067186313180066737e-01 1.303210336433671679e-02
5.000000000000000000e+02 9.040000000000000258e-01 1.292842113709280483e-05 1.512964794090267391e-06 4.067186046908941588e-01 1.303220712673697212e-02
6.010000000000000000e+02 9.001663893510815084e-01 2.175624661371333701e-06 9.107687942418701934e-08 4.067186094110590289e-01 1.303220654124298550e-02
7.010000000000000000e+02 9.044222539229671565e-01 9.735586717907196430e-07 4.476035973688674527e-08 4.067185931966000867e-01 1.303216447557312141e-02
8.000000000000000000e+02 9.162500000000000089e-01 8.790749115583640361e-07 3.422794122990929746e-08 4.067185914395802238e-01 1.303216307577065303e-02
9.000000000000000000e+02 9.244444444444444020e-01 5.656027043388078823e-07 2.665027339290304665e-08 4.067185911154543865e-01 1.303215838638038804e-02
1.000000000000000000e+03 9.379999999999999449e-01 4.397938541123025402e-07 9.366195154736356244e-09 4.067185907768733899e-01 1.303215710364918900e-02
1.100000000000000000e+03 9.290909090909090784e-01 1.355346019860093065e-07 4.242591542040208062e-09 4.067185914945836145e-01 1.303215931287587948e-02
1.201000000000000000e+03 9.242298084929225777e-01 9.242520226937500638e-08 2.670691634508726217e-09 4.067185910356370115e-01 1.303215755958411770e-02
1.302000000000000000e+03 9.285714285714286031e-01 4.363380312621956136e-08 1.382996833135530293e-09 4.067185910904905222e-01 1.303215777821839505e-02
1.400000000000000000e+03 9.407142857142857251e-01 3.766296860496787247e-08 1.150931128554855234e-09 4.067185910672131977e-01 1.303215767391335822e-02
1.500000000000000000e+03 9.439999999999999503e-01 2.513354505073728262e-08 6.563665410738716918e-10 4.067185910103489066e-01 1.303215743849389652e-02
1.602000000000000000e+03 9.500624219725343211e-01 6.832259091815728880e-09 4.877248149492974387e-10 4.067185909974345703e-01 1.303215737732082991e-02
1.702000000000000000e+03 9.477085781433607359e-01 7.173104776825312001e-09 3.614125323794792230e-10 4.067185909855126624e-01 1.303215737047236367e-02
1.800000000000000000e+03 9.422222222222221832e-01 5.557222571006548151e-09 2.924905476420214300e-10 4.067185909873465288e-01 1.303215733168597290e-02
1.900000000000000000e+03 9.473684210526315264e-01 5.147867354615698332e-09 2.897139463725606651e-10 4.067185909883846984e-01 1.303215733032223045e-02
2.000000000000000000e+03 9.465000000000000080e-01 3.276218296655031281e-09 2.241650450474086313e-10 4.067185909966550272e-01 1.303215733014168043e-02
2.100000000000000000e+03 9.466666666666666563e-01 2.804872001327396447e-09 2.119537649464264822e-10 4.067185909973305424e-01 1.303215733269491583e-02
2.201000000000000000e+03 9.495683780099954951e-01 2.632228657262203342e-09 2.024989209278849105e-10 4.067185909980080560e-01 1.303215733218041072e-02
2.300000000000000000e+03 9.517391304347826431e-01 2.611432847743344610e-09 2.009260122429190574e-10 4.067185909978851543e-01 1.303215733223689332e-02
2.400000000000000000e+03 9.516666666666666607e-01 2.629271356191509312e-09 2.008249807081141575e-10 4.067185909976900327e-01 1.303215733118459618e-02
2.500000000000000000e+03 9.532000000000000473e-01 2.683097077849083689e-09 1.953796835696408558e-10 4.067185909978979219e-01 1.303215733190593584e-02
2.603000000000000000e+03 9.562043795620438491e-01 2.634002682633251879e-09 1.433390029273451264e-10 4.067185909980164382e-01 1.303215733285842393e-02
2.700000000000000000e+03 9.570370370370370194e-01 2.403675369855307054e-09 4.934083714963621621e-11 4.067185909981513858e-01 1.303215733543366950e-02
2.800000000000000000e+03 9.571428571428571841e-01 2.404344723316853560e-09 4.857819746267866262e-11 4.067185909981528291e-01 1.303215733514503927e-02
2.900000000000000000e+03 9.565517241379309921e-01 2.397099518880452251e-09 3.638291274893345812e-11 4.067185909979222913e-01 1.303215733515800112e-02
3.000000000000000000e+03 9.569999999999999618e-01 2.416597477683524176e-09 3.376313539277253730e-11 4.067185909959735168e-01 1.303215733320148284e-02
3.101000000000000000e+03 9.577555627217027023e-01 2.429013212790209764e-09 3.348475674125328692e-11 4.067185909958805357e-01 1.303215733299031842e-02
3.200000000000000000e+03 9.575000000000000178e-01 8.942473428419361881e-10 1.946104979083651422e-11 4.067185909948374256e-01 1.303215731036289071e-02
3.300000000000000000e+03 9.575757575757575246e-01 8.941725693212276838e-10 1.793951042577957169e-11 4.067185909946384736e-01 1.303215731099779950e-02
3.401000000000000000e+03 9.567774184063511100e-01 8.969773257483382167e-10 1.798926306056936184e-11 4.067185909946373634e-01 1.303215731138865352e-02
3.500000000000000000e+03 9.559999999999999609e-01 8.324499423117970309e-10 1.530382082559622535e-11 4.067185909945426059e-01 1.303215731113943621e-02
3.600000000000000000e+03 9.583333333333333703e-01 8.392373462839941567e-10 1.459533088610243138e-11 4.067185909945634226e-01 1.303215731113366305e-02
3.700000000000000000e+03 9.586486486486486269e-01 1.036238317375648421e-10 3.146224061834068534e-12 4.067185909954968426e-01 1.303215731145462852e-02
3.800000000000000000e+03 9.576315789473683893e-01 1.037377406198913832e-10 3.097620746572715579e-12 4.067185909955033374e-01 1.303215731145448975e-02
3.902000000000000000e+03 9.569451563300871433e-01 5.166911343224001030e-11 1.725810487573919950e-12 4.067185909955484679e-01 1.303215731153326007e-02
4.000000000000000000e+03 9.569999999999999618e-01 4.804001640934529860e-11 1.618192085606207134e-12 4.067185909955526313e-01 1.303215731154366841e-02
4.100000000000000000e+03 9.592682926829267931e-01 4.854461277403743225e-11 1.543239666612628109e-12 4.067185909955504663e-01 1.303215731156326385e-02
4.200000000000000000e+03 9.614285714285714102e-01 5.002920300256619157e-11 1.560461493077536141e-12 4.067185909955406964e-01 1.303215731153145596e-02
4.301000000000000000e+03 9.614043245756800360e-01 2.170952306812523602e-11 5.278614562120864785e-13 4.067185909955438050e-01 1.303215731153614665e-02
4.400000000000000000e+03 9.638636363636363669e-01 2.190825298953313904e-11 4.762602759389444964e-13 4.067185909955404743e-01 1.303215731153928303e-02
4.500000000000000000e+03 9.673333333333333783e-01 2.147604316604656560e-11 4.492918770360177038e-13 4.067185909955636225e-01 1.303215731157783552e-02
4.601000000000000000e+03 9.654422951532275476e-01 2.152034106472910935e-11 4.332555678110416901e-13 4.067185909955604584e-01 1.303215731158058333e-02
4.700000000000000000e+03 9.646808510638298362e-01 1.959932216522020099e-11 3.938144044202118961e-13 4.067185909955591816e-01 1.303215731158857693e-02
4.800000000000000000e+03 9.647916666666667140e-01 1.954592043773573096e-11 3.708945822689102308e-13 4.067185909955594036e-01 1.303215731158602342e-02
4.900000000000000000e+03 9.648979591836734926e-01 1.960775986020735218e-11 3.630970593637705654e-13 4.067185909955587375e-01 1.303215731158721691e-02
5.000000000000000000e+03 9.654000000000000359e-01 1.960620554797287696e-11 3.567179224228667316e-13 4.067185909955600698e-01 1.303215731159973467e-02


==> plot_data/interpolation/cverrz_1d/cverrz_bl_b36sample.txt <==
1.000000000000000000e+00 1.885981508242658422e-01 5.329048683140106407e-02 6.508891763592379587e-02
2.000000000000000000e+00 1.264801078658902012e-01 9.132069176380657946e-03 1.573040311846834668e-02
3.000000000000000000e+00 2.229861207436922843e-02 8.439153286706785502e-04 1.107272282849571746e-03
4.000000000000000000e+00 6.303092600473458873e-03 9.106216847026238847e-05 1.799090353115672704e-04
5.000000000000000000e+00 4.712835268293691371e-03 1.794401117816449989e-05 6.979772506872201844e-05
6.000000000000000000e+00 2.959581063259331124e-04 3.122643220522939979e-06 4.085027560237559583e-06
7.000000000000000000e+00 1.541963350830677371e-04 2.876670426747118741e-07 9.538248068960762249e-07
8.000000000000000000e+00 3.460416102551988615e-06 5.790263972461351190e-08 8.420332851142007224e-08
9.000000000000000000e+00 7.143534160869435823e-07 1.077033443136699046e-08 1.829372226261352152e-08
1.000000000000000000e+01 3.259735292804322171e-07 2.265347084994262655e-09 2.894683934753771110e-09
1.100000000000000000e+01 1.115737974788366671e-07 1.786236901490934087e-10 4.704411617561970624e-10
1.200000000000000000e+01 8.472079704446855430e-10 5.159394900533520319e-11 7.402697565749868224e-11
1.300000000000000000e+01 2.354975103813217174e-10 7.454998688372072619e-12 1.142362319062645430e-11
1.400000000000000000e+01 5.035083461280009942e-11 7.790928369111327144e-13 1.133763836527092218e-12
1.500000000000000000e+01 7.197020757132577273e-12 1.911217462069458810e-13 2.711100329090287682e-13
1.600000000000000000e+01 2.286226763459353606e-12 1.250550885067980341e-14 1.925877127949402632e-14
1.700000000000000000e+01 4.223288385674095480e-13 3.797157033247344436e-15 5.618993171765055411e-15


==> plot_data/interpolation/cverrz_1d/cverrz_bl_usample.txt <==
1.000000000000000000e+00 1.991628508728635061e-01 1.039592733718285728e-01 1.187640868016400786e-01
2.000000000000000000e+00 1.419959064794154013e-01 4.038586090417474461e-02 5.880003182499010661e-02
3.000000000000000000e+00 2.910804602430405730e-02 4.764583393950515625e-03 8.461288337099465498e-03
4.000000000000000000e+00 9.131443129803323844e-03 1.129129309151741950e-03 2.310486845383263009e-03
5.000000000000000000e+00 7.212809531242869721e-03 7.273019518010130809e-04 1.701627972108546265e-03
6.000000000000000000e+00 6.378199497769632131e-04 3.982360735278246846e-05 1.139952701489679290e-04
7.000000000000000000e+00 3.557002533425279722e-04 1.971224344332606879e-05 6.118531286058981594e-05
8.000000000000000000e+00 1.675107092935501640e-05 6.538416372389588398e-07 2.215363889396003340e-06
9.000000000000000000e+00 2.449993126707461499e-06 9.163735501101111657e-08 3.156948844423409587e-07
1.000000000000000000e+01 2.040715263107450994e-06 5.822527724745618813e-08 2.495122654312286288e-07
1.100000000000000000e+01 7.645412208878710203e-07 2.041158983357660375e-08 9.130888449373581265e-08
1.200000000000000000e+01 1.852991660111769079e-08 3.666523264911347473e-10 1.728688627723210232e-09
1.300000000000000000e+01 1.353489320621292791e-08 2.301073608879100631e-10 1.249083718073719712e-09
1.400000000000000000e+01 3.397619352529801517e-09 5.369295134283192111e-11 3.079683455770631593e-10
1.500000000000000000e+01 3.879024879083203814e-10 5.737158937368924542e-12 3.399665530434910601e-11
1.600000000000000000e+01 2.367790963297977669e-10 3.336360043237895994e-12 2.053643587112529792e-11
1.700000000000000000e+01 2.971178858501843933e-12 3.545496063406261596e-14 2.071590073544429859e-13


==> plot_data/interpolation/cverrz_1d/cverrz_cc_b36sample.txt <==
1.000000000000000000e+00 2.527265086126330718e-01 8.013567141846567043e-02 9.702310274697618919e-02
3.000000000000000000e+00 8.721150617504003222e-03 5.618806831455870794e-03 6.226463580211876597e-03
5.000000000000000000e+00 2.302375841858883554e-04 1.406505391574981376e-04 1.574332447100004815e-04
9.000000000000000000e+00 1.283309970512291898e-07 7.683744371851652329e-08 8.577177411697400208e-08
1.700000000000000000e+01 4.130029651605582330e-14 2.403203136491782820e-14 2.681530510616489036e-14


==> plot_data/interpolation/cverrz_1d/cverrz_cc_usample.txt <==
1.000000000000000000e+00 2.557706107084404823e-01 9.272507231994217558e-02 1.113585220714982810e-01
3.000000000000000000e+00 8.721150618854700554e-03 4.798079939419642136e-03 5.378165446526658386e-03
5.000000000000000000e+00 2.302375840385062489e-04 1.126869992461451768e-04 1.305234405818117397e-04
9.000000000000000000e+00 1.283309968846957361e-07 6.301215998540332615e-08 7.309795548289941845e-08
1.700000000000000000e+01 4.124478536482456548e-14 1.974447216834818280e-14 2.289781627186619175e-14


==> plot_data/interpolation/cverrz_1d/cverrz_ul_b36sample.txt <==
1.000000000000000000e+00 2.527265086126330718e-01 8.013567141846567043e-02 9.702310274697618919e-02
2.000000000000000000e+00 1.066840098527900849e-01 1.762673783868996119e-02 1.932248168595608953e-02
3.000000000000000000e+00 8.720972449682506955e-03 5.618700107674383208e-03 6.226342385488465095e-03
4.000000000000000000e+00 2.614762544166038261e-03 4.310666177770800032e-04 5.472716235504280873e-04
5.000000000000000000e+00 2.217374689454931769e-04 9.530912238123186262e-05 1.080236933250324692e-04
6.000000000000000000e+00 6.495294994390832244e-05 1.785169272891356780e-05 2.254118625839941011e-05
7.000000000000000000e+00 8.330521110488930958e-06 4.441915463962436594e-06 5.203825002439593906e-06
8.000000000000000000e+00 1.387989545298395910e-06 6.927078741909669968e-07 8.266439705317131775e-07
9.000000000000000000e+00 1.853482420877128334e-07 3.619261070960166626e-08 4.445666996673730700e-08
1.000000000000000000e+01 3.971169187932943601e-08 7.842492985057902059e-09 9.430401210543969933e-09
1.100000000000000000e+01 4.301413836227396814e-09 2.160077549674954720e-09 2.425314494490790137e-09
1.200000000000000000e+01 1.155370688010748381e-09 4.520995943119166061e-10 5.369517284708261966e-10
1.300000000000000000e+01 1.326571075210836170e-10 5.145256988359214986e-11 6.453383755796918343e-11
1.400000000000000000e+01 1.794492332507502397e-11 3.064109215245025426e-12 3.823198453174694170e-12
1.500000000000000000e+01 3.625433286913448683e-12 8.036842175096481002e-13 9.977730192195480087e-13
1.600000000000000000e+01 7.029932191926491214e-13 1.984251729592045801e-13 2.560458463783372940e-13
1.700000000000000000e+01 7.965850201685498178e-14 2.488586114957058578e-14 3.364145176534629937e-14


==> plot_data/interpolation/cverrz_1d/cverrz_ul_usample.txt <==
1.000000000000000000e+00 2.557706107084404823e-01 9.272507231994217558e-02 1.113585220714982810e-01
2.000000000000000000e+00 1.221915990353081571e-01 3.534355441709929185e-02 4.788447674060393455e-02
3.000000000000000000e+00 8.720972449959396577e-03 4.797957932791173559e-03 5.378043700315430532e-03
4.000000000000000000e+00 2.614778759204683389e-03 9.911732801216011860e-04 1.312136165079447496e-03
5.000000000000000000e+00 2.217374687802919908e-04 9.290835423272747310e-05 1.073256656394873295e-04
6.000000000000000000e+00 6.495295101482945199e-05 2.633069969861544368e-05 3.350421502759812697e-05
7.000000000000000000e+00 8.330521775401500406e-06 3.609832172501713671e-06 4.588625363441718566e-06
8.000000000000000000e+00 1.387989542855905256e-06 4.183023097776655993e-07 5.831879403102816828e-07
9.000000000000000000e+00 1.853482819447194174e-07 4.256543705673798712e-08 5.491106410934961923e-08
1.000000000000000000e+01 4.446301576921385390e-08 1.338524614635405781e-08 1.766865966346615209e-08
1.100000000000000000e+01 4.301416001162294833e-09 1.895610697998373514e-09 2.283463858212807757e-09
1.200000000000000000e+01 1.155370688010748381e-09 2.817997385712311718e-10 4.052356350616371388e-10
1.300000000000000000e+01 1.326571075210836170e-10 4.013820390558197975e-11 5.291827608193741266e-11
1.400000000000000000e+01 1.794719928227550554e-11 4.482624055279771523e-12 5.847332106030616687e-12
1.500000000000000000e+01 3.626432487635611324e-12 6.728923462873126258e-13 9.504851990084244885e-13
1.600000000000000000e+01 7.029932191926491214e-13 1.806865029818638382e-13 2.459985161356897318e-13
1.700000000000000000e+01 7.960299086562372395e-14 1.877099309322005565e-14 2.566274790485663984e-14


==> plot_data/interpolation/results_6d/results_6d_bl_bsample.txt <==
1.100000000000000000e+01 2.549096693377062017e-02 1.188260680050708248e-03 1.805218335584900507e-03 4.640813102096521536e-01 4.411796252915628491e-03
2.100000000000000000e+01 2.084849956175305330e-02 8.096975860153206436e-04 1.393228534458013698e-03 4.639753288504032680e-01 4.519561984698411417e-03
3.400000000000000000e+01 2.572155293308509005e-03 6.452259572612354516e-05 1.388083743554351633e-04 4.635044327466688041e-01 4.525907702870313187e-03
4.300000000000000000e+01 1.340451973241785222e-03 2.577521408414087682e-05 5.777751976726741313e-05 4.635049572990750377e-01 4.518123184551525728e-03
5.600000000000000000e+01 3.882124152602139944e-04 8.287993666093689248e-06 1.785800652103025453e-05 4.635153438304770446e-01 4.497939618572116549e-03
6.600000000000000000e+01 3.893502987155628148e-04 6.555041945468858075e-06 1.468975852569515375e-05 4.635153555584720642e-01 4.497895852600325428e-03
7.700000000000000000e+01 3.526473166087784605e-04 5.956233244070150138e-06 1.388005257503563797e-05 4.635154502029673607e-01 4.497696257395378261e-03
9.000000000000000000e+01 2.782149232011255080e-04 3.479868467496173679e-06 8.134969704953466280e-06 4.635153970894125841e-01 4.498763200848937549e-03
1.000000000000000000e+02 1.373247162665958143e-04 1.512248011802623529e-06 3.865931857486424296e-06 4.635157201878700173e-01 4.498675118428246966e-03
1.000000000000000000e+02 1.373247162665958143e-04 1.512248011802623529e-06 3.865931857486424296e-06 4.635157201878700173e-01 4.498675118428246966e-03
2.010000000000000000e+02 1.557329547552388505e-05 1.100125724334677374e-07 2.521209391987954847e-07 4.635156629260599459e-01 4.498439191245096058e-03
3.010000000000000000e+02 3.128995216039598404e-06 1.075489009404129103e-08 3.276149033085788057e-08 4.635156821591601695e-01 4.498482185696345281e-03
4.030000000000000000e+02 1.147392861250429164e-06 3.661871597424315480e-09 1.206071778569715449e-08 4.635156827968646143e-01 4.498481904468804027e-03
5.010000000000000000e+02 5.082022961067078626e-07 1.340389056941893124e-09 4.286733912600232317e-09 4.635156827601445428e-01 4.498481637153356472e-03
6.000000000000000000e+02 3.859317464494083083e-07 7.846189867771746462e-10 2.633958623460200237e-09 4.635156827529688939e-01 4.498481613119192923e-03
7.010000000000000000e+02 2.289753434914221231e-07 5.233020372769070835e-10 1.906931261064229461e-09 4.635156827333751228e-01 4.498481663993830759e-03
8.000000000000000000e+02 2.345441428297512232e-07 4.493299516131199363e-10 1.843753900695494048e-09 4.635156827336132102e-01 4.498481678619520308e-03
9.000000000000000000e+02 2.306027105380969999e-07 3.643821787369105893e-10 1.669181156519240750e-09 4.635156827191934670e-01 4.498481691976585761e-03
1.000000000000000000e+03 2.509607249789880257e-08 1.027972499231810666e-10 2.211169669364222213e-10 4.635156827168744331e-01 4.498481685046545886e-03
1.101000000000000000e+03 1.074748420815119232e-08 1.001956390572766836e-10 1.947324567438131161e-10 4.635156827176427630e-01 4.498481684741817421e-03
1.203000000000000000e+03 1.047861972192087876e-08 7.626083105533032935e-11 1.564537942635657147e-10 4.635156827135215041e-01 4.498481687001815166e-03
1.300000000000000000e+03 2.817141020461377821e-09 8.608049212044389292e-12 2.451901017820868635e-11 4.635156827113570133e-01 4.498481677092713849e-03
1.400000000000000000e+03 2.238708607382733362e-09 7.735082232229738961e-12 2.039474912585263662e-11 4.635156827113456335e-01 4.498481677340099294e-03
1.500000000000000000e+03 2.217351358080321688e-09 6.680109353729424496e-12 1.762765842705377913e-11 4.635156827113917632e-01 4.498481677306487292e-03
1.600000000000000000e+03 1.411967986975071199e-09 3.212686159326239177e-12 1.060304121613739741e-11 4.635156827116440614e-01 4.498481678777560555e-03
1.700000000000000000e+03 1.416822603683698389e-09 3.187936054027673656e-12 1.044489786961792111e-11 4.635156827116532763e-01 4.498481678815252627e-03
1.800000000000000000e+03 1.334636234862074389e-09 2.595878824673825246e-12 9.722648583906563405e-12 4.635156827117025147e-01 4.498481679256510768e-03
1.901000000000000000e+03 1.224089829499064308e-09 2.388669494424178119e-12 9.492101880734222989e-12 4.635156827116860834e-01 4.498481679285015744e-03
2.000000000000000000e+03 1.102838931288374624e-10 4.990245733305087445e-13 1.261029018590451853e-12 4.635156827116727052e-01 4.498481679352572815e-03
2.100000000000000000e+03 2.820446654006047993e-10 4.037676540336043496e-13 1.360554311201643860e-12 4.635156827116808653e-01 4.498481679395316402e-03
2.200000000000000000e+03 7.398159862503916884e-11 3.474743368037103316e-13 8.709415573320551465e-13 4.635156827116833078e-01 4.498481679377830389e-03
2.300000000000000000e+03 1.345837885580181137e-10 2.252766356791724409e-13 7.477101101481615526e-13 4.635156827116860279e-01 4.498481679352239748e-03
2.402000000000000000e+03 1.415205175270273230e-10 2.060030845907334586e-13 6.799193481773944824e-13 4.635156827116855838e-01 4.498481679353877327e-03
2.500000000000000000e+03 1.028038210115767015e-10 1.808293800809046490e-13 5.671408656850136494e-13 4.635156827116862499e-01 4.498481679357735352e-03
2.600000000000000000e+03 2.903621787453403158e-11 1.432693835790033266e-13 3.715136921853625379e-13 4.635156827116862499e-01 4.498481679358318219e-03
2.700000000000000000e+03 2.690203615429709316e-11 8.230072512382946749e-14 2.547940196907764974e-13 4.635156827116835299e-01 4.498481679339749739e-03
2.800000000000000000e+03 3.410283166971339597e-11 7.768185650292025609e-14 2.486560741403955925e-13 4.635156827116832523e-01 4.498481679338778294e-03
2.902000000000000000e+03 3.478550780755540472e-11 6.672425278964056162e-14 2.400489507644263835e-13 4.635156827116823641e-01 4.498481679341387318e-03
3.000000000000000000e+03 2.458311332276252870e-11 5.926817786550131972e-14 2.067213068143022185e-13 4.635156827116819755e-01 4.498481679340582406e-03
3.100000000000000000e+03 2.622113637329448466e-11 5.829665528089834001e-14 2.041320310613405908e-13 4.635156827116820866e-01 4.498481679339721984e-03
3.200000000000000000e+03 2.726752157400369470e-11 5.842821837465094774e-14 2.008943112966923311e-13 4.635156827116819755e-01 4.498481679340166073e-03
3.300000000000000000e+03 2.402422705216622489e-11 5.764641930472436508e-14 1.920684340870711600e-13 4.635156827116819200e-01 4.498481679339888517e-03
3.400000000000000000e+03 2.413658162225829074e-11 4.587424246027538274e-14 1.836851235534681672e-13 4.635156827116820866e-01 4.498481679339139117e-03
3.501000000000000000e+03 2.282385391794150564e-11 4.321910662685723744e-14 1.620683870341214819e-13 4.635156827116815315e-01 4.498481679341248540e-03
3.600000000000000000e+03 2.383104824588144766e-11 4.469274644813836338e-14 1.686414234155474173e-13 4.635156827116815870e-01 4.498481679341193029e-03
3.700000000000000000e+03 2.414302091580111664e-11 4.043174711698682788e-14 1.656184814087545962e-13 4.635156827116814759e-01 4.498481679340943229e-03
3.800000000000000000e+03 1.230737733948217283e-11 3.460698200230538384e-14 1.319238418816408847e-13 4.635156827116814204e-01 4.498481679340970985e-03
3.900000000000000000e+03 1.243927183480764143e-11 3.444137142150083502e-14 1.318205045517625860e-13 4.635156827116814759e-01 4.498481679340887718e-03
4.000000000000000000e+03 1.439293129124052939e-12 4.643489204259054694e-15 1.357989029627343036e-14 4.635156827116823086e-01 4.498481679334670469e-03
4.102000000000000000e+03 1.064703880615525122e-12 4.350196591840216252e-15 1.161272761996880381e-14 4.635156827116823641e-01 4.498481679334809247e-03
4.200000000000000000e+03 1.024624829426556971e-12 3.994742314716859166e-15 1.077943705549358753e-14 4.635156827116823086e-01 4.498481679334670469e-03
4.303000000000000000e+03 1.029287766129982629e-12 3.933913472753403251e-15 1.084236846221162104e-14 4.635156827116822531e-01 4.498481679334476180e-03
4.400000000000000000e+03 9.202638651117922564e-13 3.651467739285152157e-15 1.053653619172838056e-14 4.635156827116822531e-01 4.498481679334420669e-03
4.500000000000000000e+03 9.107159471000159101e-13 3.525269798299035463e-15 1.038254614854074436e-14 4.635156827116822531e-01 4.498481679334392913e-03
4.600000000000000000e+03 9.110490140074034571e-13 3.472083731637098904e-15 1.020340551146603241e-14 4.635156827116822531e-01 4.498481679334365158e-03
4.701000000000000000e+03 9.102718578901658475e-13 3.430166428675107848e-15 1.011017965800469763e-14 4.635156827116822531e-01 4.498481679334198624e-03
4.803000000000000000e+03 2.673417043297376949e-13 1.550539974193298958e-15 3.334556403496877363e-15 4.635156827116823086e-01 4.498481679334032091e-03
4.900000000000000000e+03 3.257394354250209290e-13 1.522990344948738103e-15 3.372524292995604072e-15 4.635156827116823086e-01 4.498481679334004335e-03
5.002000000000000000e+03 5.770384170489251119e-13 1.429130147556634282e-15 3.209280793387509749e-15 4.635156827116823641e-01 4.498481679333976579e-03


==> plot_data/interpolation/results_6d/results_6d_bl_usample.txt <==
1.100000000000000000e+01 5.330924993644242660e-02 7.465520559602692105e-03 1.087957650333475079e-02 4.640813102096521536e-01 4.411796252915628491e-03
2.100000000000000000e+01 4.396163955260035117e-02 5.825023935518288190e-03 8.623071117454667034e-03 4.639753288504032680e-01 4.519561984698411417e-03
3.400000000000000000e+01 1.359558538433941477e-02 1.085464344421601009e-03 1.955520787731840782e-03 4.635044327466688041e-01 4.525907702870313187e-03
4.300000000000000000e+01 7.167234797685190228e-03 4.843491973689029802e-04 9.113829914799733952e-04 4.635049572990750377e-01 4.518123184551525728e-03
5.600000000000000000e+01 2.782522741888587836e-03 1.727197167212513019e-04 3.036507948561665985e-04 4.635153438304770446e-01 4.497939618572116549e-03
6.600000000000000000e+01 2.828259143236810935e-03 1.553815094403221842e-04 2.902978929614365806e-04 4.635153555584720642e-01 4.497895852600325428e-03
7.700000000000000000e+01 2.913880989975914382e-03 1.605190028325506808e-04 3.102277679912902419e-04 4.635154502029673607e-01 4.497696257395378261e-03
9.000000000000000000e+01 3.519484160675545592e-03 1.222864718911438240e-04 2.789718752422431928e-04 4.635153970894125841e-01 4.498763200848937549e-03
1.000000000000000000e+02 4.208200351629304281e-03 9.845586133753239091e-05 2.496494522174358150e-04 4.635157201878700173e-01 4.498675118428246966e-03
1.000000000000000000e+02 4.208200351629304281e-03 9.845586133753239091e-05 2.496494522174358150e-04 4.635157201878700173e-01 4.498675118428246966e-03
2.010000000000000000e+02 9.591955881155245223e-04 1.198055417534154699e-05 3.832580219557401593e-05 4.635156629260599459e-01 4.498439191245096058e-03
3.010000000000000000e+02 2.216073087685510590e-04 1.899211927546274338e-06 6.396384771169673612e-06 4.635156821591601695e-01 4.498482185696345281e-03
4.030000000000000000e+02 1.652043807955916321e-04 1.087732201145224226e-06 4.373879725526426526e-06 4.635156827968646143e-01 4.498481904468804027e-03
5.010000000000000000e+02 9.137769617811875023e-05 4.592687123273581126e-07 2.042088185780849311e-06 4.635156827601445428e-01 4.498481637153356472e-03
6.000000000000000000e+02 3.191972297236778111e-05 2.703186268073331946e-07 1.100689576173233473e-06 4.635156827529688939e-01 4.498481613119192923e-03
7.010000000000000000e+02 4.829233754416462077e-05 2.579002857493423360e-07 1.393896014091620432e-06 4.635156827333751228e-01 4.498481663993830759e-03
8.000000000000000000e+02 4.022231662037523137e-05 2.357797348263918120e-07 1.230334724080131292e-06 4.635156827336132102e-01 4.498481678619520308e-03
9.000000000000000000e+02 4.246299242260942464e-05 2.255983863848379352e-07 1.247460308033159997e-06 4.635156827191934670e-01 4.498481691976585761e-03
1.000000000000000000e+03 5.505937255206871939e-06 3.142031204582257626e-08 1.499632571549489382e-07 4.635156827168744331e-01 4.498481685046545886e-03
1.101000000000000000e+03 3.118744242164295244e-06 2.208245454892121481e-08 1.054900864288650710e-07 4.635156827176427630e-01 4.498481684741817421e-03
1.203000000000000000e+03 3.012977120020465804e-06 1.872742219194284571e-08 9.587098988211576662e-08 4.635156827135215041e-01 4.498481687001815166e-03
1.300000000000000000e+03 2.211580117483791241e-06 5.292305658622098252e-09 3.528867063451205644e-08 4.635156827113570133e-01 4.498481677092713849e-03
1.400000000000000000e+03 2.132576135183139598e-06 4.320789988054019231e-09 3.163827750245709957e-08 4.635156827113456335e-01 4.498481677340099294e-03
1.500000000000000000e+03 1.007083445692114054e-06 3.888527444725065125e-09 2.211679488904494032e-08 4.635156827113917632e-01 4.498481677306487292e-03
1.600000000000000000e+03 9.291794660915009274e-07 3.190362307988470339e-09 1.865015075111057847e-08 4.635156827116440614e-01 4.498481678777560555e-03
1.700000000000000000e+03 1.242132437323517635e-06 3.162199733291459952e-09 2.024696048874349286e-08 4.635156827116532763e-01 4.498481678815252627e-03
1.800000000000000000e+03 5.011523416253993446e-07 2.630220747667222328e-09 1.517577303887181116e-08 4.635156827117025147e-01 4.498481679256510768e-03
1.901000000000000000e+03 6.161308189756020681e-07 2.517458911201475719e-09 1.529264285557679163e-08 4.635156827116860834e-01 4.498481679285015744e-03
2.000000000000000000e+03 7.057769070006880696e-07 7.795149575343107673e-10 8.485851696463923379e-09 4.635156827116727052e-01 4.498481679352572815e-03
2.100000000000000000e+03 6.895610840385035800e-07 7.349123765468257093e-10 8.423444617612380720e-09 4.635156827116808653e-01 4.498481679395316402e-03
2.200000000000000000e+03 1.452326107709289715e-07 4.253992831348973693e-10 3.260435368852110106e-09 4.635156827116833078e-01 4.498481679377830389e-03
2.300000000000000000e+03 2.150098001307831908e-07 3.191368236660219224e-10 2.702121418277237855e-09 4.635156827116860279e-01 4.498481679352239748e-03
2.402000000000000000e+03 3.214417776398192927e-07 2.729599109985158963e-10 3.281303826938810244e-09 4.635156827116855838e-01 4.498481679353877327e-03
2.500000000000000000e+03 1.697825971203048567e-07 2.099698847304876037e-10 2.067579460785853927e-09 4.635156827116862499e-01 4.498481679357735352e-03
2.600000000000000000e+03 1.975004897958321237e-07 2.073966891522061157e-10 2.042596190590774610e-09 4.635156827116862499e-01 4.498481679358318219e-03
2.700000000000000000e+03 1.067859655978775635e-07 1.246700680468393427e-10 1.115145268288170032e-09 4.635156827116835299e-01 4.498481679339749739e-03
2.800000000000000000e+03 1.119320162945580677e-07 1.190121479785477530e-10 9.920171788858916331e-10 4.635156827116832523e-01 4.498481679338778294e-03
2.902000000000000000e+03 1.229881484154926596e-07 1.268114570374123779e-10 1.077629843211695240e-09 4.635156827116823641e-01 4.498481679341387318e-03
3.000000000000000000e+03 1.138600299321890219e-07 1.090898488018132686e-10 1.105777908943975814e-09 4.635156827116819755e-01 4.498481679340582406e-03
3.100000000000000000e+03 4.771533940184369271e-08 8.919696750847583248e-11 7.837747197337089596e-10 4.635156827116820866e-01 4.498481679339721984e-03
3.200000000000000000e+03 5.184135135061218591e-08 8.420484046367527134e-11 8.106249539817651570e-10 4.635156827116819755e-01 4.498481679340166073e-03
3.300000000000000000e+03 5.556447721377644200e-08 8.319972335829595385e-11 8.444729800147922842e-10 4.635156827116819200e-01 4.498481679339888517e-03
3.400000000000000000e+03 5.128546659571853183e-08 8.014281885654339703e-11 7.758171079963276028e-10 4.635156827116820866e-01 4.498481679339139117e-03
3.501000000000000000e+03 1.532487425848216844e-08 5.557251455290401874e-11 4.029912762330210783e-10 4.635156827116815315e-01 4.498481679341248540e-03
3.600000000000000000e+03 2.990849223838409898e-08 6.569520893812130364e-11 5.785244816484219495e-10 4.635156827116815870e-01 4.498481679341193029e-03
3.700000000000000000e+03 3.066661655171110112e-08 6.525071984314623467e-11 5.787495246878295287e-10 4.635156827116814759e-01 4.498481679340943229e-03
3.800000000000000000e+03 4.246646434502565626e-08 6.070369511668172387e-11 6.431567189598150535e-10 4.635156827116814204e-01 4.498481679340970985e-03
3.900000000000000000e+03 3.914767976453958909e-08 5.851164345538339851e-11 6.230179955242486128e-10 4.635156827116814759e-01 4.498481679340887718e-03
4.000000000000000000e+03 3.049974398039445589e-08 1.237910775497841283e-11 1.800046270164086405e-10 4.635156827116823086e-01 4.498481679334670469e-03
4.102000000000000000e+03 3.176061688647813241e-08 1.116032599668415047e-11 1.794061520908636246e-10 4.635156827116823641e-01 4.498481679334809247e-03
4.200000000000000000e+03 2.063580503697259871e-08 8.844138560115677223e-12 1.284802520474900888e-10 4.635156827116823086e-01 4.498481679334670469e-03
4.303000000000000000e+03 2.057543238564996102e-08 8.370870343832325727e-12 1.286275254010300716e-10 4.635156827116822531e-01 4.498481679334476180e-03
4.400000000000000000e+03 1.615931913279133880e-08 7.757447947065455060e-12 1.122131376983345281e-10 4.635156827116822531e-01 4.498481679334420669e-03
4.500000000000000000e+03 1.055303605612678552e-08 5.650582975968987200e-12 7.219246769572371972e-11 4.635156827116822531e-01 4.498481679334392913e-03
4.600000000000000000e+03 1.355368001165757619e-08 5.834674005333884454e-12 8.499414736532750183e-11 4.635156827116822531e-01 4.498481679334365158e-03
4.701000000000000000e+03 8.196977069330202426e-09 5.219160712777170689e-12 6.188500774529101040e-11 4.635156827116822531e-01 4.498481679334198624e-03
4.803000000000000000e+03 4.012528254104807957e-09 3.117249228468121757e-12 3.435274372617180738e-11 4.635156827116823086e-01 4.498481679334032091e-03
4.900000000000000000e+03 2.755995875958205943e-09 2.948660875468078587e-12 3.058285634716977116e-11 4.635156827116823086e-01 4.498481679334004335e-03
5.002000000000000000e+03 2.845071372936658349e-09 3.003418292679693885e-12 3.395210366571554062e-11 4.635156827116823641e-01 4.498481679333976579e-03


==> plot_data/interpolation/results_6d/results_6d_cc_bsample.txt <==
13 0.0231004707060086 0.00709999458694508 0.00820571360819732 0.407428241164234 0.0148435422919798
21 0.0220489326206315 0.00332116097159281 0.00441929719456416 0.406710088011125 0.0132311030431828
31 0.0117051880199001 0.00185209146526818 0.00243270447632534 0.406696888103765 0.0131373629880333
45 0.00189518368640618 0.000241708855074181 0.000312604601501366 0.406744818236572 0.01302854881311
53 0.00159991672749438 0.000203130366758746 0.00025314234142063 0.406740323097355 0.0130367945202929
73 0.00111283666937612 9.90061273225842e-05 0.000151371779517193 0.406733826125265 0.0130371832744909
73 0.00111283666937612 9.90061273225842e-05 0.000151371779517193 0.406733826125265 0.0130371832744909
93 0.000550693465714514 6.04716806087176e-05 8.48816206590515e-05 0.406717118266515 0.0130295536872317
93 0.000550693465714514 6.04716806087176e-05 8.48816206590515e-05 0.406717118266515 0.0130295536872317
101 0.000305307879530703 3.19558160113337e-05 4.33081951827134e-05 0.406717227860344 0.0130302479104596
213 9.28737257395174e-05 1.17584426297342e-05 1.57634518715391e-05 0.406717966042405 0.01303207000583
301 5.79460459357861e-05 5.39787544315156e-06 8.61241884325692e-06 0.406718581578416 0.0130323805170844
413 1.1064651959769e-05 1.28477490736354e-06 1.96921309231776e-06 0.406718604429687 0.0130321699994558
509 1.86848283445507e-06 1.61080518659286e-07 2.23784289258202e-07 0.40671859165142 0.0130321560457806
605 8.87340709909701e-07 1.06728448318107e-07 1.52549475994655e-07 0.406718591459131 0.0130321565495636
701 5.36440437515218e-07 6.95846109223186e-08 9.68217129174478e-08 0.406718590603794 0.0130321570398616
829 3.02844446131711e-07 5.69941525234804e-08 7.73150993186962e-08 0.4067185906449 0.0130321572450482
917 2.36106113493673e-07 2.65510613933637e-08 3.89007733306588e-08 0.406718590809166 0.0130321572504866
1005 3.06896815738256e-07 2.32565804406651e-08 3.6015887900101e-08 0.406718590952465 0.0130321574292111
1117 1.45463027623194e-07 1.62067132871682e-08 2.18834369474084e-08 0.406718590996711 0.0130321573449604
1205 1.27932587523638e-07 1.48756967955108e-08 2.07673356615809e-08 0.406718590993912 0.0130321573070238
1301 1.23099794357984e-07 1.23496563039349e-08 1.83325079817966e-08 0.406718591001879 0.0130321573109855
1413 1.1635866914439e-07 1.4043489248079e-08 2.17998197536771e-08 0.406718591010216 0.0130321572697833
1517 3.56234265419531e-08 5.27066032754375e-09 7.67693081392481e-09 0.406718590983469 0.0130321573010984
1613 2.53531426963605e-08 2.01348072253416e-09 2.78825467484843e-09 0.406718591001147 0.0130321573002723
1741 2.47815061804602e-08 1.81632508520491e-09 2.39200773060676e-09 0.406718591000957 0.013032157299376
1845 1.51730417119467e-08 1.90761111541982e-09 2.58053305713155e-09 0.406718590995772 0.0130321573084303
1909 1.11402117530801e-08 1.65877199834352e-09 2.16593533155595e-09 0.406718590995903 0.0130321573086607
2005 9.10617936611402e-09 1.11406833567002e-09 1.45129095562909e-09 0.406718590995913 0.0130321573074398
2133 1.07653099767901e-08 8.78876075603996e-10 1.2473464259661e-09 0.406718590995111 0.0130321573076735
2245 8.09779221455642e-09 9.60648995426139e-10 1.44885278541984e-09 0.406718590995599 0.0130321573091915
2341 8.25782286995036e-09 1.05729821823441e-09 1.55594906085433e-09 0.406718590995494 0.0130321573092933
2453 7.38094652064092e-09 1.12294868939711e-09 1.62348559027661e-09 0.406718590995118 0.0130321573099007
2517 8.6221962902755e-09 1.01673396254442e-09 1.50948594800492e-09 0.406718590995088 0.0130321573100198
2645 3.79875508826899e-09 5.45176589108465e-10 7.1793192750582e-10 0.406718590994814 0.0130321573116247
2741 1.90448434800317e-09 3.89598847164163e-10 5.10844373280908e-10 0.406718590994823 0.0130321573120449
2821 2.03953176569627e-09 3.65696382947367e-10 4.84597850245181e-10 0.40671859099468 0.0130321573120239
2933 1.8208557439614e-09 3.04048067993334e-10 3.94010846204475e-10 0.406718590995054 0.0130321573121482
3013 1.92993515613082e-09 2.15420453201776e-10 2.91228972213234e-10 0.406718590995104 0.0130321573121432
3109 1.85778270545001e-09 1.96807762586348e-10 2.74513696733136e-10 0.406718590995065 0.0130321573122852
3205 8.36226143885455e-10 8.12318136683699e-11 1.22412385470312e-10 0.406718590995502 0.013032157311691
3301 4.82230255727245e-10 4.45554959865868e-11 6.83053622636473e-11 0.406718590995563 0.0130321573116687
3429 2.89638202310982e-10 2.68018546994986e-11 3.9226196769372e-11 0.406718590995563 0.0130321573116828
3525 3.01194291729701e-10 2.65051727782462e-11 3.81836507732383e-11 0.406718590995562 0.0130321573116845
3621 3.09975378698368e-10 4.96914882880395e-11 6.51652278866673e-11 0.40671859099557 0.0130321573116019
3701 4.06842004530006e-10 4.26225866206886e-11 6.07642738063437e-11 0.406718590995571 0.0130321573115485
3813 1.82311832297444e-10 2.74746694300942e-11 4.11731687560356e-11 0.406718590995573 0.0130321573116415
3909 2.03670302845183e-10 2.15981362478024e-11 3.26772697643289e-11 0.40671859099557 0.0130321573116364
4053 1.73654313151417e-10 1.87815741931052e-11 2.86124184310438e-11 0.406718590995571 0.0130321573116441
4117 1.89484650192639e-10 1.35689575503362e-11 2.18592838212591e-11 0.406718590995571 0.0130321573116396
4213 1.24395271861033e-10 8.23753190826171e-12 1.1346010810356e-11 0.406718590995568 0.0130321573116278
4309 7.4869221933227e-11 8.72097832449459e-12 1.20039479337769e-11 0.406718590995566 0.0130321573116316
4437 7.03135327739801e-11 9.6798629484196e-12 1.37765865180951e-11 0.406718590995565 0.0130321573116295
4565 7.03161973092392e-11 9.02763456267497e-12 1.27056547712774e-11 0.406718590995565 0.0130321573116293
4693 6.28408436398331e-11 6.75675445649393e-12 9.71066463980184e-12 0.406718590995565 0.013032157311628
4757 5.651168422105e-11 6.06681497650197e-12 8.63978566847285e-12 0.406718590995566 0.0130321573116308
4821 6.22155660323642e-11 4.32191584798236e-12 6.98275128083204e-12 0.406718590995566 0.0130321573116302
4949 4.70270489216773e-11 3.24209668306485e-12 5.02716130799597e-12 0.406718590995565 0.0130321573116319
5013 4.77646810992383e-11 4.39116770362125e-12 6.7267352431963e-12 0.406718590995564 0.0130321573116329


==> plot_data/interpolation/results_6d/results_6d_cc_usample.txt <==
13 0.0329026188477516 0.00627786323197571 0.00787067292627112 0.407428241164234 0.0148435422919798
21 0.0273947124852799 0.00323861007185375 0.00445251311775517 0.406710088011125 0.0132311030431828
31 0.0201805500775246 0.00250713873298921 0.00351352101502795 0.406696888103765 0.0131373629880333
45 0.0064148485058203 0.000578860418288377 0.000818253066949567 0.406744818236572 0.01302854881311
53 0.00685536125350572 0.000483935957661225 0.00075456007329986 0.406740323097355 0.0130367945202929
73 0.00435717178130213 0.000351622936775511 0.000572045870598328 0.406733826125265 0.0130371832744909
73 0.00435717178130213 0.000351622936775511 0.000572045870598328 0.406733826125265 0.0130371832744909
93 0.00123443133682133 7.14174612871886e-05 0.00010916266382281 0.406717118266515 0.0130295536872317
93 0.00123443133682133 7.14174612871886e-05 0.00010916266382281 0.406717118266515 0.0130295536872317
101 0.000943341956267663 5.22162563171539e-05 8.90292334963403e-05 0.406717227860344 0.0130302479104596
213 0.000201964503018348 1.64734858254623e-05 2.53424480065698e-05 0.406717966042405 0.01303207000583
301 0.000121074967231016 6.31755325649859e-06 1.09288453620401e-05 0.406718581578416 0.0130323805170844
413 2.43664433982049e-05 1.6360832798383e-06 2.72070357360865e-06 0.406718604429687 0.0130321699994558
509 7.52334801268351e-06 2.76573106038796e-07 4.77048302993812e-07 0.40671859165142 0.0130321560457806
605 1.07800691051541e-06 1.41530055696026e-07 1.99351124235733e-07 0.406718591459131 0.0130321565495636
701 9.21063326608795e-07 1.08015899091301e-07 1.50783249221597e-07 0.406718590603794 0.0130321570398616
829 4.53108468190244e-07 4.83712899827102e-08 6.87084430033437e-08 0.4067185906449 0.0130321572450482
917 4.70820267772787e-07 4.04619705521767e-08 5.90528486951484e-08 0.406718590809166 0.0130321572504866
1005 4.57118235708265e-07 3.69856850326308e-08 5.77723105861993e-08 0.406718590952465 0.0130321574292111
1117 2.81679489122499e-07 2.16088882572149e-08 3.1954159106369e-08 0.406718590996711 0.0130321573449604
1205 2.74037668168692e-07 1.9233430554805e-08 2.94618249020518e-08 0.406718590993912 0.0130321573070238
1301 1.47703323405413e-07 1.62324984154513e-08 2.45909032664961e-08 0.406718591001879 0.0130321573109855
1413 1.30775886786338e-07 1.33561180506828e-08 2.12565232188527e-08 0.406718591010216 0.0130321572697833
1517 5.50690637535212e-08 6.41525698964501e-09 9.04341344523276e-09 0.406718590983469 0.0130321573010984
1613 4.97731285076242e-08 4.19480860218396e-09 6.22340406716053e-09 0.406718591001147 0.0130321573002723
1741 4.44720412717814e-08 3.53311133632156e-09 5.25014184639513e-09 0.406718591000957 0.013032157299376
1845 2.58205826164648e-08 2.38367890768448e-09 3.66172087849997e-09 0.406718590995772 0.0130321573084303
1909 2.61663327116857e-08 2.05801806933942e-09 3.15697551400155e-09 0.406718590995903 0.0130321573086607
2005 2.15895685218293e-08 1.82558422258478e-09 2.79130262324392e-09 0.406718590995913 0.0130321573074398
2133 1.58245611059371e-08 1.47822748733123e-09 2.19799860731068e-09 0.406718590995111 0.0130321573076735
2245 1.18278856708898e-08 1.38739130357363e-09 2.06771028688154e-09 0.406718590995599 0.0130321573091915
2341 1.18649120528502e-08 1.34378346627745e-09 2.02652970750416e-09 0.406718590995494 0.0130321573092933
2453 1.18080673017218e-08 1.09284632559908e-09 1.66628827282532e-09 0.406718590995118 0.0130321573099007
2517 1.22730663409953e-08 9.78022783906518e-10 1.56304639930305e-09 0.406718590995088 0.0130321573100198
2645 6.48343045916988e-09 5.66602214104595e-10 8.43327379746811e-10 0.406718590994814 0.0130321573116247
2741 4.27832735905298e-09 4.23899019235396e-10 6.18061332495677e-10 0.406718590994823 0.0130321573120449
2821 4.24804247334265e-09 4.06338853775889e-10 6.02778392159886e-10 0.40671859099468 0.0130321573120239
2933 3.67994357208801e-09 3.51089292464912e-10 5.12240833098801e-10 0.406718590995054 0.0130321573121482
3013 3.69047736814565e-09 3.37973375651168e-10 5.04645096229412e-10 0.406718590995104 0.0130321573121432
3109 3.27042593006865e-09 2.94015209953702e-10 4.33069630718317e-10 0.406718590995065 0.0130321573122852
3205 1.56665758144214e-09 1.14475598156638e-10 1.84691143841807e-10 0.406718590995502 0.013032157311691
3301 1.29443478158464e-09 8.3103197168477e-11 1.39843025205361e-10 0.406718590995563 0.0130321573116687
3429 7.8845485695922e-10 5.34837100438224e-11 8.08216077081127e-11 0.406718590995563 0.0130321573116828
3525 8.08515254746567e-10 5.25018954292134e-11 7.79607829952672e-11 0.406718590995562 0.0130321573116845
3621 4.34497993140326e-10 4.79940062722561e-11 6.91430612370442e-11 0.40671859099557 0.0130321573116019
3701 6.83843204285495e-10 3.92383484912329e-11 6.6609390710089e-11 0.406718590995571 0.0130321573115485
3813 3.13743142577039e-10 2.53698711358275e-11 3.97775973783185e-11 0.406718590995573 0.0130321573116415
3909 3.2066871380465e-10 2.26351869217489e-11 3.62389065741914e-11 0.40671859099557 0.0130321573116364
4053 2.79637535349764e-10 1.98792434133455e-11 3.22892958691282e-11 0.406718590995571 0.0130321573116441
4117 2.29633312365252e-10 1.66604875731502e-11 2.78151451341748e-11 0.406718590995571 0.0130321573116396
4213 1.69822600426528e-10 1.21967814672996e-11 1.88789277159519e-11 0.406718590995568 0.0130321573116278
4309 1.33397515256206e-10 1.04959134636373e-11 1.59334107997966e-11 0.406718590995566 0.0130321573116316
4437 1.12676423746905e-10 9.53593246727502e-12 1.44024471560132e-11 0.406718590995565 0.0130321573116295
4565 1.13523301870089e-10 9.36449102567627e-12 1.42312628752093e-11 0.406718590995565 0.0130321573116293
4693 1.01461616885956e-10 7.80467984684563e-12 1.21914202617826e-11 0.406718590995565 0.013032157311628
4757 1.01917252415262e-10 7.55325312518096e-12 1.19495242471814e-11 0.406718590995566 0.0130321573116308
4821 1.05766617686243e-10 6.31638801595891e-12 1.07252445946839e-11 0.406718590995566 0.0130321573116302
4949 8.8311469248481e-11 5.43463635843677e-12 9.41018603439931e-12 0.406718590995565 0.0130321573116319
5013 8.55603365934599e-11 5.00926503638199e-12 9.05331638582533e-12 0.406718590995564 0.0130321573116329


==> plot_data/interpolation/results_6d/results_6d_ul_bsample.txt <==
1.100000000000000000e+01 2.226550567887541909e-02 2.913010244536236477e-03 4.029155340597468174e-03 4.093676296085393407e-01 1.412963538901626515e-02
2.100000000000000000e+01 1.274935958808309788e-02 1.127573630633933515e-03 1.666978811068956087e-03 4.084694365738602007e-01 1.329246774880588067e-02
3.200000000000000000e+01 2.829568078296040845e-03 2.924869342419222180e-04 3.372009156459860723e-04 4.066738899321187262e-01 1.341612687098189816e-02
4.300000000000000000e+01 1.914714787716320643e-03 1.207059021303388867e-04 1.617462621365990411e-04 4.067504491624289731e-01 1.313845427231741247e-02
5.600000000000000000e+01 6.017581600085697424e-04 6.269189604832721169e-05 8.742333235126660410e-05 4.067393137480327381e-01 1.303934866121533864e-02
6.600000000000000000e+01 5.898475501202038451e-04 5.866298387288598260e-05 7.906442292819277956e-05 4.067358229523519997e-01 1.303950032674114357e-02
7.800000000000000000e+01 3.508065551707240104e-04 2.285626593857907314e-05 2.989130026351556122e-05 4.067358229523519442e-01 1.303950032674114357e-02
8.900000000000000000e+01 2.842047474502229498e-04 1.438185272729148822e-05 1.938148757185527180e-05 4.067338494086175094e-01 1.303628232859033176e-02
1.010000000000000000e+02 1.816066711411989942e-04 1.301556827666245183e-05 1.637521690083255233e-05 4.067206723934941870e-01 1.303042688150327089e-02
1.010000000000000000e+02 1.816066711411989942e-04 1.301556827666245183e-05 1.637521690083255233e-05 4.067206723934941870e-01 1.303042688150327089e-02
2.010000000000000000e+02 2.886039598759548852e-05 2.245801715712166807e-06 3.850433223458128292e-06 4.067178585399830459e-01 1.303182095897328918e-02
3.000000000000000000e+02 1.096344876216903685e-05 8.983439494617779188e-07 1.437265255726613289e-06 4.067185567793514256e-01 1.303247176699892651e-02
4.000000000000000000e+02 1.175946158371576900e-05 1.122129876139297086e-06 1.774191106651307160e-06 4.067186313180066737e-01 1.303210336433671679e-02
5.000000000000000000e+02 1.154188752816587282e-05 1.086178354392494435e-06 1.724817087324636418e-06 4.067186046908941588e-01 1.303220712673697212e-02
6.010000000000000000e+02 5.460575159821345892e-07 4.130592646554826248e-08 6.042827228231355102e-08 4.067186094110590289e-01 1.303220654124298550e-02
7.010000000000000000e+02 1.977892531979108526e-07 2.362443241908290702e-08 3.386256967940698167e-08 4.067185931966000867e-01 1.303216447557312141e-02
8.000000000000000000e+02 1.450746728304252997e-07 2.625315015310186868e-08 3.660568195584312184e-08 4.067185914395802238e-01 1.303216307577065303e-02
9.000000000000000000e+02 1.464960530661585381e-07 2.499711125950460169e-08 3.527541986614827837e-08 4.067185911154543865e-01 1.303215838638038804e-02
1.000000000000000000e+03 6.136403496448394890e-08 2.340327047275769795e-09 3.965472555847321080e-09 4.067185907768733899e-01 1.303215710364918900e-02
1.100000000000000000e+03 1.730673637734270187e-08 9.148025287697425310e-10 1.414967352879631512e-09 4.067185914945836145e-01 1.303215931287587948e-02
1.201000000000000000e+03 1.059079074439139845e-08 6.795609167040140034e-10 9.559009860155291430e-10 4.067185910356370115e-01 1.303215755958411770e-02
1.302000000000000000e+03 3.878726229089579647e-09 3.948727564540010942e-10 5.447546023325265157e-10 4.067185910904905222e-01 1.303215777821839505e-02
1.400000000000000000e+03 3.250754221362228691e-09 3.118630298629132706e-10 4.566440343563423010e-10 4.067185910672131977e-01 1.303215767391335822e-02
1.500000000000000000e+03 2.859810444011401387e-09 1.867025210727790599e-10 2.804199636559620427e-10 4.067185910103489066e-01 1.303215743849389652e-02
1.602000000000000000e+03 2.414348387880238533e-09 1.842005316257666545e-10 2.665144367812338258e-10 4.067185909974345703e-01 1.303215737732082991e-02
1.702000000000000000e+03 1.767213819725554913e-09 1.742869116858058884e-10 2.487134386055774730e-10 4.067185909855126624e-01 1.303215737047236367e-02
1.800000000000000000e+03 1.829666196329071681e-09 1.415683712965853811e-10 2.231519688026558690e-10 4.067185909873465288e-01 1.303215733168597290e-02
1.900000000000000000e+03 1.898655233034673984e-09 1.368879056079519308e-10 2.179358187556590373e-10 4.067185909883846984e-01 1.303215733032223045e-02
2.000000000000000000e+03 1.851472530844944231e-09 1.262787520214803094e-10 2.026017024190447519e-10 4.067185909966550272e-01 1.303215733014168043e-02
2.100000000000000000e+03 1.788631465160506195e-09 1.106003909787101005e-10 1.834091610037724769e-10 4.067185909973305424e-01 1.303215733269491583e-02
2.201000000000000000e+03 1.778916125516616376e-09 1.105127436307196094e-10 1.843916176763548444e-10 4.067185909980080560e-01 1.303215733218041072e-02
2.300000000000000000e+03 1.789653425454673652e-09 1.070143993073258125e-10 1.828239443647871902e-10 4.067185909978851543e-01 1.303215733223689332e-02
2.400000000000000000e+03 1.789917325467627052e-09 1.064699560254789293e-10 1.821832661026495431e-10 4.067185909976900327e-01 1.303215733118459618e-02
2.500000000000000000e+03 1.774469349236085236e-09 1.054648696846571763e-10 1.838283868829327269e-10 4.067185909978979219e-01 1.303215733190593584e-02
2.603000000000000000e+03 1.178166231241561945e-09 6.180033997355005818e-11 1.123240959584373978e-10 4.067185909980164382e-01 1.303215733285842393e-02
2.700000000000000000e+03 2.626300288355309931e-10 1.944125309460975747e-11 3.139292276845793746e-11 4.067185909981513858e-01 1.303215733543366950e-02
2.800000000000000000e+03 2.510313068526670577e-10 1.852050867862109446e-11 3.034170796593535096e-11 4.067185909981528291e-01 1.303215733514503927e-02
2.900000000000000000e+03 3.229060352438750670e-10 8.802464179225033009e-12 1.393111075905425156e-11 4.067185909979222913e-01 1.303215733515800112e-02
3.000000000000000000e+03 2.566910017876011807e-10 5.168594885140987003e-12 7.475735890362048817e-12 4.067185909959735168e-01 1.303215733320148284e-02
3.101000000000000000e+03 2.598713466639424041e-10 4.365584266030620213e-12 6.712597632974213093e-12 4.067185909958805357e-01 1.303215733299031842e-02
3.200000000000000000e+03 9.661271782590574730e-11 4.324926137777574048e-12 6.233340401333035487e-12 4.067185909948374256e-01 1.303215731036289071e-02
3.300000000000000000e+03 9.622092012051552956e-11 2.130141640022120727e-12 3.419354043892359962e-12 4.067185909946384736e-01 1.303215731099779950e-02
3.401000000000000000e+03 1.003349625605665096e-10 1.772143822242888623e-12 3.016440384099256373e-12 4.067185909946373634e-01 1.303215731138865352e-02
3.500000000000000000e+03 5.497091670747522585e-11 1.267687228800884451e-12 2.014481612414885051e-12 4.067185909945426059e-01 1.303215731113943621e-02
3.600000000000000000e+03 5.965816729514017425e-11 1.069866454872503495e-12 1.767652188197158459e-12 4.067185909945634226e-01 1.303215731113366305e-02
3.700000000000000000e+03 2.743472116151224327e-11 8.005030285862524523e-13 1.183509141133035189e-12 4.067185909954968426e-01 1.303215731145462852e-02
3.800000000000000000e+03 2.738514970346273003e-11 7.718652120236590624e-13 1.158206797230339745e-12 4.067185909955033374e-01 1.303215731145448975e-02
3.902000000000000000e+03 9.568457137731911644e-12 4.255046381906879412e-13 6.528208789150224530e-13 4.067185909955484679e-01 1.303215731153326007e-02
4.000000000000000000e+03 1.097100188474087190e-11 4.940062520164545789e-13 7.098689890473707893e-13 4.067185909955526313e-01 1.303215731154366841e-02
4.100000000000000000e+03 1.059496934630033138e-11 4.037597778339119025e-13 5.995337304680874363e-13 4.067185909955504663e-01 1.303215731156326385e-02
4.200000000000000000e+03 1.095923352067984524e-11 3.384228480785012052e-13 5.316663563373846971e-13 4.067185909955406964e-01 1.303215731153145596e-02
4.301000000000000000e+03 3.861189146192600674e-12 1.682371900124657306e-13 2.654394655474846568e-13 4.067185909955438050e-01 1.303215731153614665e-02
4.400000000000000000e+03 3.812505866562787560e-12 1.592639869985035274e-13 2.538905916231845323e-13 4.067185909955404743e-01 1.303215731153928303e-02
4.500000000000000000e+03 3.682276705774256698e-12 1.467829252588259737e-13 2.391634779612395455e-13 4.067185909955636225e-01 1.303215731157783552e-02
4.601000000000000000e+03 3.699984763017027944e-12 1.409163782883915452e-13 2.351023649172797173e-13 4.067185909955604584e-01 1.303215731158058333e-02
4.700000000000000000e+03 2.403577337162232652e-12 9.283861596154351857e-14 1.458950925047781734e-13 4.067185909955591816e-01 1.303215731158857693e-02
4.800000000000000000e+03 2.365996287778671103e-12 8.865788964085297235e-14 1.355633207358909911e-13 4.067185909955594036e-01 1.303215731158602342e-02
4.900000000000000000e+03 2.360334150353082805e-12 8.623859820700020049e-14 1.313172580443489435e-13 4.067185909955587375e-01 1.303215731158721691e-02
5.000000000000000000e+03 2.269961996148595063e-12 9.004186507510781206e-14 1.333044532394595454e-13 4.067185909955600698e-01 1.303215731159973467e-02


==> plot_data/interpolation/results_6d/results_6d_ul_usample.txt <==
1.100000000000000000e+01 3.522364528028787412e-02 4.666900663225294864e-03 6.544129093043108900e-03 4.093676296085393407e-01 1.412963538901626515e-02
2.100000000000000000e+01 3.333748663785240929e-02 3.398666239044064764e-03 5.155552364892068695e-03 4.084694365738602007e-01 1.329246774880588067e-02
3.200000000000000000e+01 1.289837809863544904e-02 8.706348419401374128e-04 1.504696189544939451e-03 4.066738899321187262e-01 1.341612687098189816e-02
4.300000000000000000e+01 5.936314096660927353e-03 4.647691800010058760e-04 7.861579807467858685e-04 4.067504491624289731e-01 1.313845427231741247e-02
5.600000000000000000e+01 3.433267436743436818e-03 1.595641506880867159e-04 2.848980094299515659e-04 4.067393137480327381e-01 1.303934866121533864e-02
6.600000000000000000e+01 2.104109787604113713e-03 1.080771760444343627e-04 1.757450417178776795e-04 4.067358229523519997e-01 1.303950032674114357e-02
7.800000000000000000e+01 1.470929983838686894e-03 6.986559372954770028e-05 1.100522612822722219e-04 4.067358229523519442e-01 1.303950032674114357e-02
8.900000000000000000e+01 1.437373495851490546e-03 5.959619001161001265e-05 9.741882377668530178e-05 4.067338494086175094e-01 1.303628232859033176e-02
1.010000000000000000e+02 7.846067428988190429e-04 2.936643915400708385e-05 4.799470246605916612e-05 4.067206723934941870e-01 1.303042688150327089e-02
1.010000000000000000e+02 7.846067428988190429e-04 2.936643915400708385e-05 4.799470246605916612e-05 4.067206723934941870e-01 1.303042688150327089e-02
2.010000000000000000e+02 7.709312668902068566e-05 5.480890910900582123e-06 8.779333478840529908e-06 4.067178585399830459e-01 1.303182095897328918e-02
3.000000000000000000e+02 1.684220659675661480e-05 2.204446990398934317e-06 3.121850846321609004e-06 4.067185567793514256e-01 1.303247176699892651e-02
4.000000000000000000e+02 1.316149051511228407e-05 1.576627126634438061e-06 2.425035452904670080e-06 4.067186313180066737e-01 1.303210336433671679e-02
5.000000000000000000e+02 1.267971244400811770e-05 1.522285791184353372e-06 2.326120305252645703e-06 4.067186046908941588e-01 1.303220712673697212e-02
6.010000000000000000e+02 2.099508409125760977e-06 9.136306560203894395e-08 1.618334076198411461e-07 4.067186094110590289e-01 1.303220654124298550e-02
7.010000000000000000e+02 8.898241660448835688e-07 4.486199242918459219e-08 8.331245986090808402e-08 4.067185931966000867e-01 1.303216447557312141e-02
8.000000000000000000e+02 9.020602036169389493e-07 3.433368721976082319e-08 6.474535020384607638e-08 4.067185914395802238e-01 1.303216307577065303e-02
9.000000000000000000e+02 5.650757596287192541e-07 2.682773009685807231e-08 4.431404087396543363e-08 4.067185911154543865e-01 1.303215838638038804e-02
1.000000000000000000e+03 4.485351504657231203e-07 9.289510527214495542e-09 1.917420015358868035e-08 4.067185907768733899e-01 1.303215710364918900e-02
1.100000000000000000e+03 1.472786999856534607e-07 4.185245949837878957e-09 8.464739716853015622e-09 4.067185914945836145e-01 1.303215931287587948e-02
1.201000000000000000e+03 9.214436064164388540e-08 2.637057000317577660e-09 5.516539972306667718e-09 4.067185910356370115e-01 1.303215755958411770e-02
1.302000000000000000e+03 4.203130932189935720e-08 1.383755618485638180e-09 2.769705554917617042e-09 4.067185910904905222e-01 1.303215777821839505e-02
1.400000000000000000e+03 3.907863113661314003e-08 1.154175605680707403e-09 2.298457206890363919e-09 4.067185910672131977e-01 1.303215767391335822e-02
1.500000000000000000e+03 2.551080585666554157e-08 6.598183585826422918e-10 1.253462169053299731e-09 4.067185910103489066e-01 1.303215743849389652e-02
1.602000000000000000e+03 7.037660787467814316e-09 4.839967396913503121e-10 7.494126095271996348e-10 4.067185909974345703e-01 1.303215737732082991e-02
1.702000000000000000e+03 7.268068813459649391e-09 3.604756794528540615e-10 5.675802092770927654e-10 4.067185909855126624e-01 1.303215737047236367e-02
1.800000000000000000e+03 5.477274411802568466e-09 2.924698729736552250e-10 4.742537395837761617e-10 4.067185909873465288e-01 1.303215733168597290e-02
1.900000000000000000e+03 5.012519177505225798e-09 2.902550635955347706e-10 4.676252922086725055e-10 4.067185909883846984e-01 1.303215733032223045e-02
2.000000000000000000e+03 3.190008701636770638e-09 2.258885989492309696e-10 3.720183993133974714e-10 4.067185909966550272e-01 1.303215733014168043e-02
2.100000000000000000e+03 2.640957119659503860e-09 2.133898809106305036e-10 3.544039513074285490e-10 4.067185909973305424e-01 1.303215733269491583e-02
2.201000000000000000e+03 2.548001032387503528e-09 2.044651648039352793e-10 3.411030667341709149e-10 4.067185909980080560e-01 1.303215733218041072e-02
2.300000000000000000e+03 2.561298395598043953e-09 2.027260914755357745e-10 3.390894123099213744e-10 4.067185909978851543e-01 1.303215733223689332e-02
2.400000000000000000e+03 2.561218459540270942e-09 2.026335457139261193e-10 3.388220455418404570e-10 4.067185909976900327e-01 1.303215733118459618e-02
2.500000000000000000e+03 2.586346248278914572e-09 1.969439586549381807e-10 3.329495159306057275e-10 4.067185909978979219e-01 1.303215733190593584e-02
2.603000000000000000e+03 2.890661043863929081e-09 1.428490346830346726e-10 2.675136267507543987e-10 4.067185909980164382e-01 1.303215733285842393e-02
2.700000000000000000e+03 2.582445701726499010e-09 4.886592239988774257e-11 1.057027011545772534e-10 4.067185909981513858e-01 1.303215733543366950e-02
2.800000000000000000e+03 2.578526947516479595e-09 4.816174610955404089e-11 1.046029760101998397e-10 4.067185909981528291e-01 1.303215733514503927e-02
2.900000000000000000e+03 2.533566245688234631e-09 3.578634241691025535e-11 9.541555405112437352e-11 4.067185909979222913e-01 1.303215733515800112e-02
3.000000000000000000e+03 2.552094979790808793e-09 3.308888905900753384e-11 9.359809885819651788e-11 4.067185909959735168e-01 1.303215733320148284e-02
3.101000000000000000e+03 2.570317958472401187e-09 3.279343948697776890e-11 9.461614034482654928e-11 4.067185909958805357e-01 1.303215733299031842e-02
3.200000000000000000e+03 9.273175560764457259e-10 1.896991604799502906e-11 4.616297304615732044e-11 4.067185909948374256e-01 1.303215731036289071e-02
3.300000000000000000e+03 9.269889855723079108e-10 1.742260699766351416e-11 4.542746454454359698e-11 4.067185909946384736e-01 1.303215731099779950e-02
3.401000000000000000e+03 9.296274861014808266e-10 1.744851124724222533e-11 4.601929038426072126e-11 4.067185909946373634e-01 1.303215731138865352e-02
3.500000000000000000e+03 9.035080461572420063e-10 1.487534803640277854e-11 4.187222275671103127e-11 4.067185909945426059e-01 1.303215731113943621e-02
3.600000000000000000e+03 9.076127627238861351e-10 1.414860677145801624e-11 4.122401801843897417e-11 4.067185909945634226e-01 1.303215731113366305e-02
3.700000000000000000e+03 1.072848476724175271e-10 3.160445775918230169e-12 6.995598736350196610e-12 4.067185909954968426e-01 1.303215731145462852e-02
3.800000000000000000e+03 1.073557909236910746e-10 3.110461533339936776e-12 6.962206629264076625e-12 4.067185909955033374e-01 1.303215731145448975e-02
3.902000000000000000e+03 5.362976729372803675e-11 1.696599586376024141e-12 3.400533443328988514e-12 4.067185909955484679e-01 1.303215731153326007e-02
4.000000000000000000e+03 5.121369994753877108e-11 1.593691255075135914e-12 3.230465373795623233e-12 4.067185909955526313e-01 1.303215731154366841e-02
4.100000000000000000e+03 5.164346728037116918e-11 1.520142397237744844e-12 3.180073008762153294e-12 4.067185909955504663e-01 1.303215731156326385e-02
4.200000000000000000e+03 5.287748017224203068e-11 1.532556428707199182e-12 3.265524435894891302e-12 4.067185909955406964e-01 1.303215731153145596e-02
4.301000000000000000e+03 2.005051680242786460e-11 5.240446429577438490e-13 1.081136756197480818e-12 4.067185909955438050e-01 1.303215731153614665e-02
4.400000000000000000e+03 2.042188640416497947e-11 4.736697087337482977e-13 9.981439135841339530e-13 4.067185909955404743e-01 1.303215731153928303e-02
4.500000000000000000e+03 1.994382436976138706e-11 4.477826934246032084e-13 9.301364143224231431e-13 4.067185909955636225e-01 1.303215731157783552e-02
4.601000000000000000e+03 2.004396648658257618e-11 4.326053920644668068e-13 9.143063039892189121e-13 4.067185909955604584e-01 1.303215731158058333e-02
4.700000000000000000e+03 1.881006461701417720e-11 3.925404779003827345e-13 8.675988819846052677e-13 4.067185909955591816e-01 1.303215731158857693e-02
4.800000000000000000e+03 1.922839665269293619e-11 3.699383166466674393e-13 8.126356854021149644e-13 4.067185909955594036e-01 1.303215731158602342e-02
4.900000000000000000e+03 1.770106283771610833e-11 3.626878394835664429e-13 7.971189792734582451e-13 4.067185909955587375e-01 1.303215731158721691e-02
5.000000000000000000e+03 1.748057254502555224e-11 3.560087954990187530e-13 7.851735770508732804e-13 4.067185909955600698e-01 1.303215731159973467e-02


==> plot_data/probabilities/fcalls_ProbAbsErrz_ProbRelErrz_beta_05.txt <==
3.000000000000000000e+00 2.099592670633432245e-02 6.668059833099214406e-02
4.000000000000000000e+00 6.604611150685779641e-03 2.097546964375737039e-02
7.000000000000000000e+00 6.618181221315078133e-04 2.101856659497136192e-03
8.000000000000000000e+00 6.634596401335346449e-04 2.107069927959977131e-03
1.000000000000000000e+01 5.129871032727439939e-05 1.629186816126064594e-04
1.300000000000000000e+01 2.354784408592491829e-05 7.478518833753953002e-05
1.400000000000000000e+01 2.320377036907350643e-05 7.369245060652531733e-05
1.700000000000000000e+01 2.902226428069809572e-06 9.217130418793504948e-06
1.900000000000000000e+01 1.075065918398898646e-06 3.414283145809847166e-06
2.000000000000000000e+01 5.633180938380277780e-07 1.789032133383346288e-06
2.200000000000000000e+01 8.552574232711940283e-07 2.716197170451188234e-06
2.500000000000000000e+01 1.959558417197193592e-07 6.223327483983844276e-07
2.600000000000000000e+01 2.837872878913572094e-07 9.012751101677380181e-07
2.900000000000000000e+01 2.655835320553023848e-07 8.434621187243444240e-07
3.000000000000000000e+01 2.646330717892553253e-07 8.404435685018991021e-07
3.200000000000000000e+01 2.648426794538139006e-07 8.411092578369314412e-07
3.400000000000000000e+01 3.270666530941213068e-07 1.038725293123233827e-06
3.700000000000000000e+01 5.233442729180026731e-08 1.662079971004200349e-07
3.900000000000000000e+01 4.907792716668524236e-08 1.558657350109782012e-07
4.100000000000000000e+01 6.661390539175471304e-08 2.115579431579093605e-07
4.200000000000000000e+01 6.251330469941862589e-08 1.985349167630344472e-07
4.500000000000000000e+01 5.933545965675079970e-08 1.884424539814636303e-07
4.600000000000000000e+01 5.914504047632718198e-08 1.878377050193464504e-07
4.800000000000000000e+01 5.903824679132085862e-08 1.874985408131747665e-07
5.000000000000000000e+01 5.965360067028413482e-08 1.894528324911976571e-07


==> plot_data/probabilities/fcalls_ProbAbsErrz_ProbRelErrz_beta_06.txt <==
3.000000000000000000e+00 5.969407575339669494e-03 3.794226721087550769e-01
4.000000000000000000e+00 1.459480896545883519e-03 9.276634819622125994e-02
7.000000000000000000e+00 4.413934667037294757e-04 2.805549570445376242e-02
8.000000000000000000e+00 4.411265020770518269e-04 2.803852711406449455e-02
1.000000000000000000e+01 1.892875108755118219e-05 1.203134017350374193e-03
1.300000000000000000e+01 8.314378152653872922e-06 5.284718015628345287e-04
1.400000000000000000e+01 8.476260504795135597e-06 5.387612371293436274e-04
1.700000000000000000e+01 2.422378832096089285e-06 1.539692905424178452e-04
1.900000000000000000e+01 5.967050072802626559e-08 3.792728264329792865e-06
2.000000000000000000e+01 3.196988907633313559e-08 2.032044317173734841e-06
2.200000000000000000e+01 2.041808577213366505e-07 1.297797907955361322e-05
2.500000000000000000e+01 5.325139423167923880e-08 3.384722191925519123e-06
2.600000000000000000e+01 7.170096464823028093e-08 4.557398913753834290e-06
2.900000000000000000e+01 9.372399865925640228e-08 5.957209247852197823e-06
3.000000000000000000e+01 9.412374475312179634e-08 5.982617586818031555e-06
3.200000000000000000e+01 9.257880336302481972e-08 5.884419267624077412e-06
3.400000000000000000e+01 3.141431159994767519e-08 1.996731149494508951e-06
3.700000000000000000e+01 1.343243508089564386e-08 8.537816101509542709e-07
3.900000000000000000e+01 1.053811697973583428e-08 6.698152962387558581e-07
4.100000000000000000e+01 7.342156223277829241e-09 4.666762150375506399e-07
4.200000000000000000e+01 7.557012161873988276e-09 4.803327150020300888e-07
4.500000000000000000e+01 7.350559765029185399e-09 4.672103541838955907e-07
4.600000000000000000e+01 7.399771968785717746e-09 4.703383406070041671e-07
4.800000000000000000e+01 7.339791139454598934e-09 4.665258874861738219e-07
5.000000000000000000e+01 7.812909524201883116e-09 4.965978568564974731e-07


==> plot_data/probabilities/fcalls_ProbAbsErrz_ProbRelErrz_beta_062.txt <==
3.000000000000000000e+00 3.009617408890356925e-03 8.517347199291235293e-01
4.000000000000000000e+00 1.092890781254378905e-03 3.092928093567959835e-01
7.000000000000000000e+00 3.272869014801968977e-04 9.262360609200664952e-02
8.000000000000000000e+00 3.271999473818385830e-04 9.259899770677033903e-02
1.000000000000000000e+01 6.272045454710183099e-06 1.775015941551170160e-03
1.300000000000000000e+01 3.508238474845062904e-06 9.928466342565584347e-04
1.400000000000000000e+01 4.455635905434209704e-06 1.260964197246710336e-03
1.700000000000000000e+01 1.646098730378152408e-06 4.658530472852534716e-04
1.900000000000000000e+01 2.295278976154058181e-07 6.495738595008251632e-05
2.000000000000000000e+01 2.181876013109679269e-07 6.174803313724943352e-05
2.200000000000000000e+01 1.882912860316776626e-07 5.328724684391538438e-05
2.500000000000000000e+01 3.742779487725389487e-08 1.059222753469389376e-05
2.600000000000000000e+01 2.836964643196035474e-08 8.028732418557824941e-06
2.900000000000000000e+01 1.476940445725022366e-08 4.179805224330510228e-06
3.000000000000000000e+01 1.412476163678913488e-08 3.997368523068144120e-06
3.200000000000000000e+01 1.387320103587996734e-08 3.926175786965660582e-06
3.400000000000000000e+01 6.761602860949622595e-09 1.913562801049273005e-06
3.700000000000000000e+01 2.899206708040225067e-09 8.204880149200512695e-07
3.900000000000000000e+01 4.002079405721059580e-09 1.132605749719771713e-06
4.100000000000000000e+01 1.354979015273649612e-10 3.834649110796613387e-08
4.200000000000000000e+01 1.819376788982085547e-10 5.148914859515483563e-08
4.500000000000000000e+01 4.517662901756813731e-10 1.278518104990869777e-07
4.600000000000000000e+01 4.524674905581616002e-10 1.280502532345728341e-07
4.800000000000000000e+01 4.330195858999463798e-10 1.225464122552037775e-07
5.000000000000000000e+01 4.661675047715196918e-10 1.319274164030772917e-07


==> plot_data/probabilities/fcalls_ProbAbsErrz_ProbRelErrz_beta_063.txt <==
3.000000000000000000e+00 1.069558285528350930e-03 9.960590856017944583e-01
4.000000000000000000e+00 5.827504621136067554e-04 5.427043110045788321e-01
7.000000000000000000e+00 1.881839039323719579e-04 1.752520548080834795e-01
8.000000000000000000e+00 1.881551733617974282e-04 1.752252985796081408e-01
1.000000000000000000e+01 2.965327076529878161e-06 2.761552143836204683e-03
1.300000000000000000e+01 9.126765799373059290e-07 8.499581668085061858e-04
1.400000000000000000e+01 1.872114788002005037e-06 1.743464539623208439e-03
1.700000000000000000e+01 8.868972142660625640e-07 8.259503387683462660e-04
1.900000000000000000e+01 2.492318518590181525e-07 2.321048360098512296e-04
2.000000000000000000e+01 2.381641190190002949e-07 2.217976690218760431e-04
2.200000000000000000e+01 1.452105937286597703e-07 1.352318365124090987e-04
2.500000000000000000e+01 4.733707958427813001e-08 4.408411289384155980e-05
2.600000000000000000e+01 4.304990253709874148e-08 4.009154726445463235e-05
2.900000000000000000e+01 3.536553969617738102e-08 3.293524776369436959e-05
3.000000000000000000e+01 3.467265816017688074e-08 3.228998049914497191e-05
3.200000000000000000e+01 3.453664149479819534e-08 3.216331079149386244e-05
3.400000000000000000e+01 9.865107667610464870e-09 9.187185266775127070e-06
3.700000000000000000e+01 4.490442111031167638e-11 4.181862478725977575e-08
3.900000000000000000e+01 1.182172606768033818e-09 1.100934639704256748e-06
4.100000000000000000e+01 8.388869484048794289e-10 7.812393004264142542e-07
4.200000000000000000e+01 8.976719489267592778e-10 8.359846421802766720e-07
4.500000000000000000e+01 1.127911931388114741e-09 1.050402715044947947e-06
4.600000000000000000e+01 1.124202800295570626e-09 1.046948472509122445e-06
4.800000000000000000e+01 1.123271584904314557e-09 1.046081249503454664e-06
5.000000000000000000e+01 1.173666947917179071e-09 1.093013483006154806e-06


==> plot_data/probabilities/fcalls_ProbAbsErrz_ProbRelErrz_uni_05.txt <==
3.000000000000000000e+00 1.126311706136438051e-01 3.577033751490483193e-01
4.000000000000000000e+00 3.692470023845295657e-02 1.172685130563803496e-01
6.000000000000000000e+00 3.969864495493080625e-03 1.260782358192262358e-02
8.000000000000000000e+00 1.583750696186048135e-03 5.029806281279817527e-03
1.000000000000000000e+01 1.255362481325683621e-03 3.986883863136239659e-03
1.200000000000000000e+01 5.530882719693153149e-04 1.756543420093095460e-03
1.400000000000000000e+01 3.874811435566893891e-05 1.230594622267476427e-04
1.600000000000000000e+01 1.129788208809046068e-04 3.588074715842814403e-04
1.900000000000000000e+01 7.327218008196245691e-05 2.327038419031744927e-04
2.000000000000000000e+01 6.242702669445598929e-05 1.982609079481733672e-04
2.200000000000000000e+01 4.990694561057829048e-06 1.584986002633387425e-05
2.400000000000000000e+01 6.672863841594711687e-06 2.119223217732702955e-05
2.700000000000000000e+01 1.021789911959114505e-06 3.245084803875321410e-06
2.900000000000000000e+01 3.443239410261256239e-07 1.093532413617186048e-06
3.100000000000000000e+01 8.415944772743877422e-07 2.672805257973411073e-06
3.200000000000000000e+01 7.294900127852166349e-07 2.316774639641228934e-06
3.500000000000000000e+01 7.133462975317250709e-07 2.265504095242575713e-06
3.700000000000000000e+01 2.758388680801360238e-07 8.760318619791148357e-07
3.800000000000000000e+01 3.277236765852897804e-07 1.040811922597674386e-06
4.000000000000000000e+01 3.320890862301695279e-08 1.054675951137678953e-07
4.200000000000000000e+01 4.709802520208583587e-08 1.495777988087449665e-07
4.400000000000000000e+01 4.381573542877603700e-08 1.391536318243001328e-07
4.600000000000000000e+01 2.143892874340025401e-08 6.808752079298057186e-08
4.800000000000000000e+01 4.316963786443750450e-08 1.371017018107850521e-07
5.000000000000000000e+01 4.438120904115550047e-08 1.409495096315166309e-07


==> plot_data/probabilities/fcalls_ProbAbsErrz_ProbRelErrz_uni_06.txt <==
3.000000000000000000e+00 1.900240399330565058e-02 1.207815483971179438e+00
4.000000000000000000e+00 5.673520920722454480e-03 3.606157630948742532e-01
6.000000000000000000e+00 2.899974184092483920e-04 1.843258212959545186e-02
8.000000000000000000e+00 1.141062945646253990e-05 7.252732309148006472e-04
1.000000000000000000e+01 1.921211290937321903e-04 1.221144833038931808e-02
1.200000000000000000e+01 7.144626527791700377e-05 4.541209917702047211e-03
1.400000000000000000e+01 9.662875653976971124e-06 6.141839126603710220e-04
1.600000000000000000e+01 1.540018564510220456e-05 9.788541852250864927e-04
1.900000000000000000e+01 1.969052587283762201e-05 1.251553332153486440e-03
2.000000000000000000e+01 1.930942489968001663e-05 1.227330099319451319e-03
2.200000000000000000e+01 3.210561081191942723e-06 2.040670952719969664e-04
2.400000000000000000e+01 2.031974162795130434e-06 1.291547036742266659e-04
2.700000000000000000e+01 5.568175766614003042e-07 3.539198993326712108e-05
2.900000000000000000e+01 5.669858253141979443e-07 3.603829595707572372e-05
3.100000000000000000e+01 3.066316870380114690e-07 1.948987610258086923e-05
3.200000000000000000e+01 3.252511667148350050e-07 2.067335245983949578e-05
3.500000000000000000e+01 2.310638268603060208e-07 1.468669269245255413e-05
3.700000000000000000e+01 1.346096019372300390e-08 8.555947003771723924e-07
3.800000000000000000e+01 1.329209138589693140e-08 8.448611973465064721e-07
4.000000000000000000e+01 1.007896890947712620e-11 6.406312967358864595e-10
4.200000000000000000e+01 5.025906427147397437e-11 3.194526127240228578e-09
4.400000000000000000e+01 9.958155536282653486e-09 6.329522545017313210e-07
4.600000000000000000e+01 6.402324257553937414e-09 4.069393732709885691e-07
4.800000000000000000e+01 2.190098304100107640e-09 1.392052628732143442e-07
5.000000000000000000e+01 2.550583754618029886e-09 1.621181484762811772e-07


==> plot_data/probabilities/fcalls_ProbAbsErrz_ProbRelErrz_uni_062.txt <==
3.000000000000000000e+00 5.046020211907116006e-03 1.428045504803889587e+00
4.000000000000000000e+00 1.432405518797930273e-03 4.053769458451231267e-01
6.000000000000000000e+00 1.054142955339049288e-04 2.983270073394479055e-02
8.000000000000000000e+00 5.349477226262392554e-06 1.513925149960419683e-03
1.000000000000000000e+01 5.807880776347203178e-05 1.643655333668373603e-02
1.200000000000000000e+01 1.440276878687286877e-05 4.076045746762888868e-03
1.400000000000000000e+01 1.874075889547917317e-06 5.303715675603236845e-04
1.600000000000000000e+01 8.809479086753588956e-06 2.493120614106233892e-03
1.900000000000000000e+01 9.376332188447064619e-06 2.653542489121190652e-03
2.000000000000000000e+01 8.826386919724097530e-06 2.497905603831905835e-03
2.200000000000000000e+01 7.822124048367275206e-07 2.213694875603266262e-04
2.400000000000000000e+01 4.846042623218513312e-07 1.371450983855597926e-04
2.700000000000000000e+01 2.358357066014823977e-07 6.674252312540979030e-05
2.900000000000000000e+01 2.626133643697167730e-07 7.432071587915057567e-05
3.100000000000000000e+01 1.289207447164285314e-07 3.648512733536677250e-05
3.200000000000000000e+01 1.337499745683763674e-07 3.785182023236815819e-05
3.500000000000000000e+01 5.872034039870396849e-08 1.661810984209886240e-05
3.700000000000000000e+01 2.075899776122352991e-08 5.874885987812002584e-06
3.800000000000000000e+01 2.306132242807512611e-08 6.526453808198104326e-06
4.000000000000000000e+01 7.977618690212934238e-09 2.257700530551853841e-06
4.200000000000000000e+01 9.491044673272386323e-09 2.686006617567036425e-06
4.400000000000000000e+01 1.044330394167278242e-08 2.955500101647448014e-06
4.600000000000000000e+01 7.321229593057476670e-09 2.071939582273593576e-06
4.800000000000000000e+01 8.065356630823639073e-09 2.282530746529628206e-06
5.000000000000000000e+01 7.910835427699103306e-09 2.238800578941678121e-06


==> plot_data/probabilities/fcalls_ProbAbsErrz_ProbRelErrz_uni_063.txt <==
3.000000000000000000e+00 1.623548354440084536e-03 1.511979394891072248e+00
4.000000000000000000e+00 4.394156353079554066e-04 4.092193401949686393e-01
6.000000000000000000e+00 5.181864666963182167e-05 4.825771023163916845e-02
8.000000000000000000e+00 7.625678087568987101e-07 7.101647517269658308e-04
1.000000000000000000e+01 2.306288307077765214e-05 2.147801997669716856e-02
1.200000000000000000e+01 3.242150420151466636e-06 3.019352406104980260e-03
1.400000000000000000e+01 2.283853483932675801e-06 2.126908877837077605e-03
1.600000000000000000e+01 4.687004303834813035e-06 4.364917073016895757e-03
1.900000000000000000e+01 4.781056881318591564e-06 4.452506431721837271e-03
2.000000000000000000e+01 4.513295273073612834e-06 4.203145189537630527e-03
2.200000000000000000e+01 2.318869154580190106e-07 2.159518299276571760e-04
2.400000000000000000e+01 1.341511174626688202e-07 1.249323587132203036e-04
2.700000000000000000e+01 1.138632123977648125e-07 1.060386224473731481e-04
2.900000000000000000e+01 1.273484901364273225e-07 1.185972025595575635e-04
3.100000000000000000e+01 5.235356669562075960e-08 4.875587097628098280e-05
3.200000000000000000e+01 5.407266394298788914e-08 5.035683321970579348e-05
3.500000000000000000e+01 1.774658913008750338e-08 1.652705755323434034e-05
3.700000000000000000e+01 1.156200613223502816e-08 1.076747421025994602e-05
3.800000000000000000e+01 1.284359645156371577e-08 1.196099465590452119e-05
4.000000000000000000e+01 4.549461921120670493e-09 4.236826494119586231e-06
4.200000000000000000e+01 5.532555955468226871e-09 5.152363083534235559e-06
4.400000000000000000e+01 5.951609974600910458e-09 5.542620041722227142e-06
4.600000000000000000e+01 4.460931563162948144e-09 4.154379872380025805e-06
4.800000000000000000e+01 4.777276226951981952e-09 4.448985580934802379e-06
5.000000000000000000e+01 4.794709715415582107e-09 4.465221053851853483e-06


==> plot_data/probabilities/wg_2D_probabilities_Leja_alpha_0.6.csv <==
2.0,0.048738429107969369,0.023645979742258669
5.0,0.0046505427593496393,0.0026835105553085839
10.0,1.4867944302679459e-05,0.0002116290683379235
50.0,1.2215841722298948e-05,1.2101700957833916e-05


==> plot_data/probabilities/wg_2D_probabilities_Leja_large.csv <==
2.0,0.13464511630753909,0.051440383692460928
5.0,0.0082492836924609181,0.0028391836924609171
10.0,0.0003973163075390862,0.00020848369246090348
50.0,0.0001720163075390746,0.00017211630753907747


==> plot_data/probabilities/wg_2D_probabilities_Leja_small.csv <==
10.0,0.05070227211453289,0.05070227211453289
50.0,0.05070227211453289,0.05070227211453289
100.0,0.05070227211453289,0.05070227211453289
150.0,0.05070227211453289,0.05070227211453289


==> plot_data/probabilities/wg_probabilities_Leja_large.csv <==
10.0,0.011283523759999997,0.0036785237599999965
50.0,0.00052652376000000833,0.00083352376000001005
100.0,0.00065552375999999857,0.00061752375999998832
150.0,0.00061052376000000907,0.00061652375999998732


==> plot_data/probabilities/wg_probabilities_Leja_small.csv <==
20.0,0.00084350000000000007,7.499999999999998e-05
40.0,0.00012390000000000014,2.0100000000000109e-05
60.0,1.899999999999992e-06,6.0999999999999856e-06
80.0,2.4999999999998981e-06,8.1000000000000343e-06
100.0,3.7999999999999839e-06,4.7999999999998998e-06


==> plot_data/quadrature/quad_6d_adaptCC_beta36_relerrz.txt <==
13,0.0143117252508336,1.41231355990019
21,0.00659310630392414,0.465612576080784
31,0.00319244284820131,0.167727503803612
45,0.000151784257435291,0.0166357001278662
53,0.000375198278303221,0.00824881941177887
73,8.36455217614629e-05,0.0390664758023758
73,8.36455217614629e-05,0.0390664758023758
93,9.37942633950824e-05,0.00681781443319265
93,9.37942633950824e-05,0.00681781443319265
101,4.87271145150576e-05,0.0056831311022563
213,1.46363002030122e-05,0.00324393831022843
301,9.0492953085149e-06,0.000355139442714884
413,1.66458129426417e-06,0.000368781847073562
509,2.09457486857564e-07,7.94574150008024e-05
605,9.39186366951537e-08,3.38144382199506e-05
701,5.25096752905401e-08,2.30811658156304e-05
829,9.28604438420158e-08,1.4011610841699e-05
917,2.60127337412703e-08,1.25824793418004e-05
1005,2.19849109481054e-08,8.28685631292739e-07
1117,4.56211960627914e-09,2.91677028779165e-07
1205,5.6037456659761e-09,2.88215885418996e-07
1301,5.11927019190264e-09,6.01288172929722e-07
1413,1.99654712590669e-08,1.52689568161059e-06
1517,6.54981936843681e-09,4.51863078466961e-07
1613,3.11573010717853e-10,6.15416932330037e-08
1741,9.20119793938025e-11,8.58242286459771e-08
1845,4.22667485364331e-10,4.59389778124354e-08
1909,1.73802108790703e-11,8.89594931273926e-08
2005,5.44309560218504e-10,1.54718656040162e-07
2133,7.55615937487741e-11,2.88595180000249e-07
2245,6.53852769247189e-10,2.0428952602457e-07
2341,1.03142349123827e-09,2.88744105759167e-07
2453,1.23931080866636e-09,2.13672849724119e-07
2517,1.15347119696155e-09,1.93938424557498e-07
2645,5.94549464327961e-10,1.32205122170664e-07
2741,4.4263441639153e-10,1.29940324728069e-07
2821,4.25646782420908e-10,1.00536007901466e-07
2933,3.08569881201002e-10,8.59269610583597e-08
3013,1.42046972249338e-10,7.55472343200245e-08
3109,1.34230643845812e-10,5.98335370210082e-08
3205,7.26167878909873e-11,4.14260551974622e-08
3301,2.71102020098968e-11,1.66934747281158e-08
3429,9.34819272200043e-12,1.86151697719231e-08
3525,9.49921147781275e-12,1.85748940218111e-08
3621,6.00389973989702e-11,8.35324139851043e-10
3701,5.43994468746226e-11,7.54281605030037e-09
3813,2.47608483756618e-11,7.64572642825918e-09
3909,2.09205887215159e-11,5.11306071477055e-09
4053,1.77793746483982e-11,4.09359676936285e-09
4117,1.13329935468043e-11,4.75477976117167e-09
4213,1.10898784997789e-12,3.04703018991314e-09
4309,6.58662135778443e-12,1.48094854418253e-09
4437,6.85201197069491e-12,1.47355497106706e-09
4565,6.73979581352112e-12,1.47851891880236e-09
4693,6.45500390129138e-12,1.50097748039721e-09
4757,5.23823105509534e-12,8.30838173332909e-10
4821,3.46480858398599e-12,1.07179488698426e-09
4949,6.92578481255089e-13,1.78827889809014e-09
5013,2.3385751346132e-12,3.56108925195765e-10


==> plot_data/quadrature/quad_6d_adaptCC_uniform_relerrz.txt <==
13,0.00174481861508348,0.138993486422359
21,2.09063087540973e-05,0.0152657558371918
31,5.33609534444125e-05,0.00807277520413816
45,6.44849819702513e-05,0.000276891878699482
53,5.34327721223088e-05,0.000355828168007364
73,3.7458650865302e-05,0.000385658547486106
73,3.7458650865302e-05,0.000385658547486106
93,3.62100253600248e-06,0.000199784604921602
93,3.62100253600248e-06,0.000199784604921602
101,3.35154391892986e-06,0.000146514588970531
213,1.53657387060095e-06,6.69925933717859e-06
301,2.31539660552012e-08,1.71272835017472e-05
413,3.30305102583422e-08,9.73578200184313e-07
509,1.61255443968783e-09,9.71328751026644e-08
605,1.1397720026985e-09,5.84759613958152e-08
701,9.63246558074799e-10,2.08537941577338e-08
829,8.62180071765261e-10,5.10915873411126e-09
917,4.5829928833737e-10,4.69184776628386e-09
1005,1.0596808662559e-10,9.02226868846809e-09
1117,2.81910602088542e-12,2.55743233509243e-09
1205,4.0626245372876e-12,3.53564642956847e-10
1301,1.55250782265648e-11,4.95730650537188e-11
1413,3.60230021501017e-11,3.21115282941163e-09
1517,2.97404425157577e-11,8.08244660137046e-10
1613,1.37264735718454e-11,8.71632650198888e-10
1741,1.32572367526828e-11,9.40403116607297e-10
1845,5.10045954976946e-13,2.45642770922006e-10
1909,8.31878537753408e-13,2.279605720664e-10
2005,8.56036454272251e-13,3.21641697008029e-10
2133,1.11467629496835e-12,3.03709648807717e-10
2245,8.42114943058002e-14,1.87229405106477e-10
2341,1.72927006945622e-13,1.79422311917178e-10
2453,1.09747913405663e-12,1.32811232808256e-10
2517,1.17200016467408e-12,1.23673961408173e-10
2645,1.84446375048393e-12,5.21528893210256e-13
2741,1.82276257123819e-12,3.17191530096899e-11
2821,2.17421248669594e-12,3.0107977480487e-11
2933,1.256484629788e-12,3.96468447638816e-11
3013,1.13269236830443e-12,3.92646830863914e-11
3109,1.22918754897575e-12,5.01575554493508e-11
3205,1.53546079568923e-13,4.56171392810502e-12
3301,3.27564969747035e-15,2.85150381581166e-12
3429,4.50401833402173e-15,3.93409556886909e-12
3525,6.27832858681817e-15,4.06574234666004e-12
3621,1.24201717695751e-14,2.2761980790953e-12
3701,1.6514733891413e-14,6.36829640351329e-12
3813,2.12917230335573e-14,7.62859133993868e-13
3909,1.41944820223715e-14,3.72444574579453e-13
4053,1.58323068711067e-14,9.6159385516868e-13
4117,1.54228506589229e-14,6.21894586288493e-13
4213,7.23372641524702e-15,2.84990648382633e-13
4309,3.95807671777667e-15,3.86021896454758e-15
4437,1.09188323249012e-15,1.55739868569678e-13
4565,2.04728106091897e-15,1.71580077424201e-13
4693,1.9107956568577e-15,2.70215327518331e-13
4757,2.86619348528656e-15,5.59066194865512e-14
4821,3.13916429340908e-15,1.02229247061122e-13
4949,6.82427020306323e-16,3.03493077212706e-14
5013,6.82427020306323e-16,1.01963025063567e-13


==> plot_data/quadrature/quad_6d_dali_beta36_relerrz.txt <==
1.100000000000000000e+01 1.220298512173572303e-03 1.926992986103318040e-02
2.000000000000000000e+01 9.916517517686792866e-04 4.686093407280473785e-03
3.000000000000000000e+01 2.434401238410354831e-05 5.285090425417143453e-03
4.200000000000000000e+01 2.427094793278776586e-05 6.096728955928943684e-03
5.000000000000000000e+01 7.311105224272780686e-07 1.204986092081771339e-04
6.000000000000000000e+01 7.311105224272780686e-07 1.204986092081771339e-04
7.000000000000000000e+01 4.862016530633500840e-07 1.745614563783188416e-04
8.100000000000000000e+01 1.200249594300735528e-06 1.326413271833309037e-04
9.000000000000000000e+01 6.162084003934375955e-07 6.258144658662448141e-05
1.000000000000000000e+02 8.085206483822540158e-08 4.300096877902041939e-05
2.010000000000000000e+02 4.268595600365776131e-08 9.444989650353091329e-06
3.010000000000000000e+02 1.191998105531977176e-09 1.125576097613526850e-07
4.030000000000000000e+02 1.838009636065402861e-10 5.004150737397649841e-08
5.010000000000000000e+02 1.045801889972667642e-10 9.381975171662146743e-09
6.000000000000000000e+02 8.909926951266723991e-11 1.472470306550268483e-08
7.010000000000000000e+02 4.682719160697665680e-11 3.415412184256101596e-09
8.000000000000000000e+02 4.734084699450960732e-11 1.641619645507505274e-10
9.000000000000000000e+02 1.623134258049168970e-11 2.805076637660450249e-09
1.000000000000000000e+03 1.122820257825883638e-11 1.264547995055227338e-09
1.101000000000000000e+03 1.288581605898712375e-11 1.196807702573369656e-09
1.203000000000000000e+03 3.994511959844757133e-12 1.699198932679506088e-09
1.300000000000000000e+03 6.752131207532752271e-13 5.035668055321255819e-10
1.400000000000000000e+03 6.997641476696322973e-13 4.485737071724572147e-10
1.500000000000000000e+03 6.002426678282042443e-13 4.560455620040019532e-10
1.600000000000000000e+03 5.592843692653059945e-14 1.290300558712989937e-10
1.700000000000000000e+03 3.604809317962678775e-14 1.206512128810118143e-10
1.800000000000000000e+03 7.018000864870862888e-14 2.256075201239212717e-11
1.901000000000000000e+03 3.473072100362714168e-14 1.622417487614402018e-11
2.000000000000000000e+03 5.868294238543895864e-15 1.206425363361258887e-12
2.100000000000000000e+03 2.347317695417558346e-14 8.295355347273684239e-12
2.200000000000000000e+03 2.874266565817418666e-14 4.408263238377571068e-12
2.300000000000000000e+03 3.461095989671807779e-14 1.280465213054518132e-12
2.402000000000000000e+03 3.365287104144561079e-14 9.164359520626600446e-13
2.500000000000000000e+03 3.509000432435431444e-14 5.880769311573980038e-14
2.600000000000000000e+03 3.509000432435431444e-14 7.076204384746396608e-14
2.700000000000000000e+03 2.922171008581042331e-14 4.056959576551741825e-12
2.800000000000000000e+03 2.862290455126512276e-14 4.272909138157081625e-12
2.902000000000000000e+03 2.670672684072017930e-14 3.692930315559883536e-12
3.000000000000000000e+03 2.586839909235676673e-14 3.871859952318593310e-12
3.100000000000000000e+03 2.610792130617488506e-14 4.063129564026179759e-12
3.200000000000000000e+03 2.586839909235676673e-14 3.964409764435167164e-12
3.300000000000000000e+03 2.574863798544770599e-14 4.026109639179550541e-12
3.400000000000000000e+03 2.610792130617488506e-14 4.192699300989383639e-12
3.501000000000000000e+03 2.491031023708429342e-14 3.723780252932074821e-12
3.600000000000000000e+03 2.503007134399335101e-14 3.736120227880951496e-12
3.700000000000000000e+03 2.479054913017523268e-14 3.791650115150896131e-12
3.800000000000000000e+03 2.467078802326617509e-14 3.785480127676457390e-12
3.900000000000000000e+03 2.479054913017523268e-14 3.803990090099772807e-12
4.000000000000000000e+03 2.658696573381112171e-14 5.186067284373945912e-12
4.102000000000000000e+03 2.670672684072017930e-14 5.155217347001754627e-12
4.200000000000000000e+03 2.658696573381112171e-14 5.186067284373945912e-12
4.303000000000000000e+03 2.646720462690206097e-14 5.229257196695013872e-12
4.400000000000000000e+03 2.646720462690206097e-14 5.241597171643890547e-12
4.500000000000000000e+03 2.646720462690206097e-14 5.247767159118328481e-12
4.600000000000000000e+03 2.646720462690206097e-14 5.253937146592767223e-12
4.701000000000000000e+03 2.646720462690206097e-14 5.290957071439396441e-12
4.803000000000000000e+03 2.658696573381112171e-14 5.327976996286026467e-12
4.900000000000000000e+03 2.658696573381112171e-14 5.334146983760464401e-12
5.002000000000000000e+03 2.670672684072017930e-14 5.340316971234903143e-12


==> plot_data/quadrature/quad_6d_dali_uniform_relerrz.txt <==
1.100000000000000000e+01 6.513197752996779596e-03 8.421307778449682591e-02
2.100000000000000000e+01 4.304808329536827759e-03 1.997447014712883107e-02
3.200000000000000000e+01 1.099066146370760317e-04 2.946323852361582701e-02
4.000000000000000000e+01 8.694796062750079679e-05 7.687360038742428389e-03
5.000000000000000000e+01 5.095108245974863816e-05 5.518157440358425819e-04
6.000000000000000000e+01 7.058187661211004352e-05 1.080217994625073345e-03
7.000000000000000000e+01 4.236825453381304476e-05 5.634535352476864514e-04
8.100000000000000000e+01 4.592204055963700727e-05 9.209429784108478980e-04
9.100000000000000000e+01 3.751589770005243891e-05 3.165260255627173869e-04
1.010000000000000000e+02 5.117538207638550106e-06 1.327815562190250772e-04
2.010000000000000000e+02 1.800890340840892902e-06 2.580943819724552111e-05
3.000000000000000000e+02 8.412748849499826521e-08 2.412918747115722214e-05
4.000000000000000000e+02 9.914088649035785276e-08 4.139552185699083203e-06
5.000000000000000000e+02 3.367273946095900193e-08 3.822475725268643452e-06
6.010000000000000000e+02 4.527822043619949583e-08 3.777548859161511115e-06
7.010000000000000000e+02 5.411690355814645913e-09 5.497126031839631513e-07
8.000000000000000000e+02 1.091701297446501581e-09 4.423011873370142939e-07
9.000000000000000000e+02 2.947723041402548761e-10 8.246895443390247470e-08
1.000000000000000000e+03 5.376976248689491366e-10 1.595920050343741874e-08
1.100000000000000000e+03 1.226938269516817594e-09 1.535619798849464187e-07
1.201000000000000000e+03 9.852512808591711756e-11 1.902617588496606773e-08
1.302000000000000000e+03 2.333935895652677579e-10 3.580269815376913311e-08
1.400000000000000000e+03 1.761615745364699053e-10 2.779903196591545037e-08
1.500000000000000000e+03 3.634920226580811857e-11 9.734527672941313275e-09
1.602000000000000000e+03 4.596691923379324348e-12 5.040518450259472293e-09
1.702000000000000000e+03 2.471573236524218885e-11 4.515013265293754242e-09
1.800000000000000000e+03 2.020680055667425561e-11 1.538806806275474370e-09
1.900000000000000000e+03 1.765425052992048925e-11 1.434162393252537071e-09
2.000000000000000000e+03 2.680027394146987878e-12 1.420308200499775159e-09
2.100000000000000000e+03 4.340918276168514450e-12 1.616226292940447504e-09
2.201000000000000000e+03 6.006722632736246641e-12 1.576746635591031882e-09
2.300000000000000000e+03 5.704543948144606929e-12 1.581080729711227142e-09
2.400000000000000000e+03 5.224797752869262985e-12 1.500334532964806854e-09
2.500000000000000000e+03 5.735935591078697733e-12 1.555685280920461043e-09
2.603000000000000000e+03 6.027331928749497662e-12 1.628772803241219357e-09
2.700000000000000000e+03 6.359127946022431155e-12 1.826379808034380674e-09
2.800000000000000000e+03 6.362676566528024394e-12 1.804232267613785623e-09
2.900000000000000000e+03 5.795852683461592899e-12 1.805226872996651085e-09
3.000000000000000000e+03 1.004396088486844853e-12 1.655096834359457459e-09
3.101000000000000000e+03 7.757830366842269359e-13 1.638893498700270121e-09
3.200000000000000000e+03 1.788914191030992598e-12 9.738294181762722136e-11
3.300000000000000000e+03 2.278077879186564147e-12 4.866431626506300282e-11
3.401000000000000000e+03 2.280807587267789715e-12 1.867281090850739992e-11
3.500000000000000000e+03 2.513788172000367734e-12 3.779606943687785133e-11
3.600000000000000000e+03 2.462606145477393579e-12 3.823906284080936632e-11
3.700000000000000000e+03 1.676040761872327012e-13 1.361033340300160153e-11
3.800000000000000000e+03 1.516352839120647676e-13 1.362098228290380091e-11
3.902000000000000000e+03 4.067265041025679579e-14 7.576678050415178093e-12
4.000000000000000000e+03 3.043624510566196237e-14 6.778012057750191288e-12
4.100000000000000000e+03 3.575917586405127777e-14 5.274390215559575313e-12
4.200000000000000000e+03 5.978060697883381103e-14 7.715113489143776528e-12
4.301000000000000000e+03 5.213742435140300241e-14 7.355181348449422214e-12
4.400000000000000000e+03 6.032654859507887419e-14 7.114516662659705992e-12
4.500000000000000000e+03 3.412135101531610089e-15 4.156257825828593302e-12
4.601000000000000000e+03 1.119180313302368134e-14 3.945410003765036804e-12
4.700000000000000000e+03 1.433096742643276300e-14 3.332034521398326444e-12
4.800000000000000000e+03 1.378502581018770615e-14 3.527973911598803482e-12
4.900000000000000000e+03 1.542285065892287672e-14 3.436393544439885077e-12
5.000000000000000000e+03 1.214720096145253242e-14 2.475864577261460227e-12


==> plot_data/quadrature/results_uli/wg_non-uniform_quad_1D_CC.csv <==
2,0.081887,0.066944,0.30745
3,0.0074071,0.011179,0.0040806
4,0.00065996,0.0013173,0.0070159
5,0.00014693,0.00040823,0.007276
6,3.9502e-06,1.5123e-05,0.00052537
7,9.0882e-07,3.6011e-06,0.00012896
8,8.3694e-08,4.0452e-07,2.0432e-05
9,1.2719e-09,8.2472e-09,6.322e-07
10,1.7016e-10,9.7407e-10,6.1694e-08
11,1.31e-11,8.9088e-11,7.341e-09
12,7.3808e-13,5.6687e-12,5.5284e-10
13,4.674e-14,3.9321e-13,4.3103e-11
14,3.3307e-15,2.9726e-14,3.5758e-12
15,1.1102e-16,2.3176e-15,3.2463e-13
16,1.1102e-16,2.2204e-16,3.0975e-14
17,2.2204e-16,2.7756e-17,3.1086e-15
18,1.1102e-16,5.5511e-17,3.3307e-16
19,3.3307e-16,1.9429e-16,4.4409e-16
20,1.1102e-16,8.3267e-17,3.3307e-16


==> plot_data/quadrature/results_uli/wg_non-uniform_quad_1D_Gauss.csv <==
2,0.00014861,0.00032744,0.002969
3,2.5347e-06,8.9905e-06,0.00026777
4,4.7389e-08,2.3156e-07,1.1897e-05
5,9.3823e-10,5.8358e-09,4.2744e-07
6,1.93e-11,1.4569e-10,1.3873e-08
7,4.0712e-13,3.619e-12,4.2431e-10
8,8.3267e-15,8.929e-14,1.2482e-11
9,2.2204e-16,2.3315e-15,3.5694e-13
10,5.5511e-16,3.8858e-16,8.9928e-15
11,3.3307e-16,2.7756e-16,3.3307e-16
12,2.2204e-16,1.6653e-16,1.1102e-16
13,5.5511e-16,3.6082e-16,8.8818e-16
14,3.3307e-16,2.498e-16,8.8818e-16
15,5.5511e-16,3.8858e-16,7.7716e-16
16,1.2212e-15,1.0131e-15,1.3323e-15
17,4.4409e-16,4.7184e-16,8.8818e-16
18,7.7716e-16,4.8572e-16,6.6613e-16
19,2.2204e-16,2.2204e-16,6.6613e-16
20,8.8818e-16,8.6042e-16,1.3323e-15


==> plot_data/quadrature/results_uli/wg_non-uniform_quad_1D_Leja.csv <==
2,0.70599,0.09617,0.88645
3,0.00021753,0.00031346,0.0007487
4,8.9743e-06,2.0095e-05,0.00016144
5,1.4576e-06,2.6251e-06,3.8976e-05
6,1.9729e-06,7.1385e-06,0.00022245
7,7.6348e-08,3.1778e-07,1.2552e-05
8,8.3526e-09,3.8919e-08,1.8335e-06
9,2.8493e-10,1.3712e-09,6.407e-08
10,2.9057e-10,1.8159e-09,1.3398e-07
11,2.9739e-11,1.9861e-10,1.5963e-08
12,1.6342e-12,1.0472e-11,7.4954e-10
13,3.0141e-12,2.4518e-11,2.5727e-09
14,3.8858e-15,1.6612e-14,8.2223e-13
15,1.5876e-14,1.5328e-13,2.0105e-11
16,5.6621e-15,5.6677e-14,7.8685e-12
17,1.9984e-15,2.065e-14,3.0261e-12
18,6.6613e-16,4.6907e-15,7.2886e-13
19,3.3307e-16,4.4409e-16,3.9857e-14
20,1.1102e-16,8.3267e-17,8.7708e-15


==> plot_data/quadrature/results_uli/wg_non-uniform_quad_MD_CC.csv <==
13,0.00063716,0.0013877
85,4.2608E-06,0.000027377
389,0.000000542,0.000000921
1457,3.7417E-09,2.5815E-09


==> plot_data/quadrature/results_uli/wg_non-uniform_quad_MD_CC_adapt.csv <==
13,0.00063716,0.0013877
85,1.0913e-06,1.6193e-06
389,7.2601e-09,1.5655e-09
1457,1.0906e-11,2.1704e-11


==> plot_data/quadrature/results_uli/wg_non-uniform_quad_MD_CC_iso.csv <==
13,0.00063716,0.0013877
85,4.2608e-06,2.7377e-05
389,5.4199e-07,9.2097e-07
1457,3.7417e-09,2.5815e-09


==> plot_data/quadrature/results_uli/wg_non-uniform_quad_MD_Leja.csv <==
13,0.0011539432,0.0002058586
85,5.54584243250833E-07,1.38241964034447E-06
389,0.000000032,8.31455557182004E-09
1457,7.78344055873959E-12,7.5165429436197E-12


==> plot_data/quadrature/results_uli/wg_uniform_quad_1D_CC.csv <==
2,0.041509,0.025924,0.45392
3,0.00077734,0.0014831,0.54506
4,0.00017784,0.00031778,0.11929
5,4.875e-06,1.5187e-05,0.013215
6,7.8152e-07,2.6669e-06,0.0027128
7,2.3733e-08,1.1128e-07,0.00016566
8,5.8248e-09,2.7345e-08,4.0926e-05
9,1.9431e-10,1.1599e-09,2.2866e-06
10,6.125e-11,3.6618e-10,7.2331e-07
11,2.1693e-12,1.5748e-11,3.8679e-08
12,7.7288e-13,5.6307e-12,1.3885e-08
13,2.8089e-14,2.4444e-13,7.2056e-10
14,1.0603e-14,9.4003e-14,2.779e-10
15,0,4.2449e-15,1.4124e-11
16,2.7756e-16,1.8024e-15,5.7083e-12
17,4.996e-16,2.0817e-16,2.8538e-13
18,2.7756e-16,1.8908e-16,1.1569e-13
19,3.8858e-16,1.3357e-16,2.498e-15
20,5.5511e-16,1.2317e-16,1.9429e-15


==> plot_data/quadrature/results_uli/wg_uniform_quad_1D_Gauss.csv <==
2,0.00050612,0.00094987,0.45392
3,1.2345e-05,3.9369e-05,0.035959
4,2.9665e-07,1.3365e-06,0.0018765
5,7.0853e-09,4.1241e-08,7.8425e-05
6,1.687e-10,1.2037e-09,2.8895e-06
7,4.009e-12,3.3872e-11,9.8233e-08
8,9.4869e-14,9.291e-13,3.1583e-09
9,1.9984e-15,2.5145e-14,9.7468e-11
10,4.996e-16,8.2226e-16,2.9173e-12
11,6.1062e-16,1.3357e-16,8.8596e-14
12,0,1.7521e-16,1.1435e-14
13,3.3307e-16,1.6133e-16,3.4417e-15
14,3.8858e-16,1.4745e-16,5.2736e-15
15,2.7756e-16,1.4398e-16,8.8263e-15
16,4.4409e-16,1.3357e-16,3.1641e-15
17,4.996e-16,1.4745e-16,2.3315e-15
18,2.7756e-16,1.8041e-16,6.7168e-15
19,3.8858e-16,1.5439e-16,2.7756e-16
20,4.4409e-16,1.5092e-16,6.2172e-15


==> plot_data/quadrature/results_uli/wg_uniform_quad_1D_Leja.csv <==
2,0.041509,0.025924,0.45392
3,0.00077734,0.0014831,0.54506
4,0.00077734,0.0014831,0.54506
5,2.2992e-05,6.1703e-05,0.045324
6,1.6822e-06,5.3911e-06,0.0048813
7,2.3661e-07,7.4298e-07,0.00058049
8,2.2149e-07,9.9304e-07,0.0013854
9,2.4431e-09,1.1048e-08,1.4678e-05
10,3.5662e-09,2.1155e-08,4.1258e-05
11,4.5975e-10,2.9942e-09,6.4908e-06
12,6.9636e-11,4.9979e-10,1.2092e-06
13,1.9152e-12,1.4741e-11,3.8469e-08
14,5.1831e-13,4.3552e-12,1.2585e-08
15,1.8041e-14,1.8043e-13,6.3504e-10
16,3.203e-14,3.0886e-13,1.047e-09
17,4.1078e-15,5.2137e-14,1.9215e-10
18,9.4369e-16,1.5926e-14,6.1328e-11
19,4.996e-16,1.7174e-16,1.2992e-12
20,4.996e-16,1.9255e-16,2.3503e-13


==> plot_data/quadrature/results_uli/wg_uniform_quad_MD_CC.csv <==
13,0.00070965,0.0018114
85,0.000026227,3.6085E-06
389,0.000000413,1.2677E-06
1457,3.3231E-09,1.8361E-09


==> plot_data/quadrature/results_uli/wg_uniform_quad_MD_Leja.csv <==
13,0.0025051725,0.001684968
85,1.52584126441591E-05,0.000004125
389,3.24760323078266E-08,5.99296226810875E-08
1457,3.32511795875234E-13,9.59838597491824E-11


==> plot_data/quadrature/wg_non-uniform_quad_1D_CC.csv <==
3,0.0074071,0.011179,0.0040806
5,0.00014693,0.00040823,0.007276
9,1.2719e-09,8.2472e-09,6.322e-07
17,2.2204e-16,2.7756e-17,3.1086e-15



==> plot_data/quadrature/wg_non-uniform_quad_1D_Gauss.csv <==
2,0.00014861,0.00032744,0.002969
3,2.5347e-06,8.9905e-06,0.00026777
4,4.7389e-08,2.3156e-07,1.1897e-05
5,9.3823e-10,5.8358e-09,4.2744e-07
6,1.93e-11,1.4569e-10,1.3873e-08
7,4.0712e-13,3.619e-12,4.2431e-10
8,8.3267e-15,8.929e-14,1.2482e-11
9,2.2204e-16,2.3315e-15,3.5694e-13
10,5.5511e-16,3.8858e-16,8.9928e-15
11,3.3307e-16,2.7756e-16,3.3307e-16
12,2.2204e-16,1.6653e-16,1.1102e-16
13,5.5511e-16,3.6082e-16,8.8818e-16
14,3.3307e-16,2.498e-16,8.8818e-16
15,5.5511e-16,3.8858e-16,7.7716e-16
16,1.2212e-15,1.0131e-15,1.3323e-15
17,4.4409e-16,4.7184e-16,8.8818e-16
18,7.7716e-16,4.8572e-16,6.6613e-16
19,2.2204e-16,2.2204e-16,6.6613e-16
20,8.8818e-16,8.6042e-16,1.3323e-15


==> plot_data/quadrature/wg_non-uniform_quad_1D_Leja.csv <==
3,0.00021753,0.00031346,0.0007487
4,8.9743e-06,2.0095e-05,0.00016144
5,1.4576e-06,2.6251e-06,3.8976e-05
6,1.9729e-06,7.1385e-06,0.00022245
7,7.6348e-08,3.1778e-07,1.2552e-05
8,8.3526e-09,3.8919e-08,1.8335e-06
9,2.8493e-10,1.3712e-09,6.407e-08
10,2.9057e-10,1.8159e-09,1.3398e-07
11,2.9739e-11,1.9861e-10,1.5963e-08
12,1.6342e-12,1.0472e-11,7.4954e-10
13,3.0141e-12,2.4518e-11,2.5727e-09
14,3.8858e-15,1.6612e-14,8.2223e-13
15,1.5876e-14,1.5328e-13,2.0105e-11
16,5.6621e-15,5.6677e-14,7.8685e-12
17,1.9984e-15,2.065e-14,3.0261e-12



==> plot_data/quadrature/wg_uniform_quad_1D_CC.csv <==
3,0.00077734,0.0014831,0.54506
5,4.875e-06,1.5187e-05,0.013215
9,1.9431e-10,1.1599e-09,2.2866e-06
17,4.996e-16,2.0817e-16,2.8538e-13



==> plot_data/quadrature/wg_uniform_quad_1D_Gauss.csv <==
2,0.00050612,0.00094987,0.45392
3,1.2345e-05,3.9369e-05,0.035959
4,2.9665e-07,1.3365e-06,0.0018765
5,7.0853e-09,4.1241e-08,7.8425e-05
6,1.687e-10,1.2037e-09,2.8895e-06
7,4.009e-12,3.3872e-11,9.8233e-08
8,9.4869e-14,9.291e-13,3.1583e-09
9,1.9984e-15,2.5145e-14,9.7468e-11
10,4.996e-16,8.2226e-16,2.9173e-12
11,6.1062e-16,1.3357e-16,8.8596e-14
12,0,1.7521e-16,1.1435e-14
13,3.3307e-16,1.6133e-16,3.4417e-15
14,3.8858e-16,1.4745e-16,5.2736e-15
15,2.7756e-16,1.4398e-16,8.8263e-15
16,4.4409e-16,1.3357e-16,3.1641e-15
17,4.996e-16,1.4745e-16,2.3315e-15
18,2.7756e-16,1.8041e-16,6.7168e-15
19,3.8858e-16,1.5439e-16,2.7756e-16
20,4.4409e-16,1.5092e-16,6.2172e-15


==> plot_data/quadrature/wg_uniform_quad_1D_Leja.csv <==
3,0.00077734,0.0014831,0.54506
4,0.00077734,0.0014831,0.54506
5,2.2992e-05,6.1703e-05,0.045324
6,1.6822e-06,5.3911e-06,0.0048813
7,2.3661e-07,7.4298e-07,0.00058049
8,2.2149e-07,9.9304e-07,0.0013854
9,2.4431e-09,1.1048e-08,1.4678e-05
10,3.5662e-09,2.1155e-08,4.1258e-05
11,4.5975e-10,2.9942e-09,6.4908e-06
12,6.9636e-11,4.9979e-10,1.2092e-06
13,1.9152e-12,1.4741e-11,3.8469e-08
14,5.1831e-13,4.3552e-12,1.2585e-08
15,1.8041e-14,1.8043e-13,6.3504e-10
16,3.203e-14,3.0886e-13,1.047e-09
17,4.1078e-15,5.2137e-14,1.9215e-10


==> plot_data/sterngerlach/SternGerlach_adaptCC_1e4.txt <==
29,4.2263215437311,0.517153271385654,0.720941621757273,-238.115077299542,21.6854360052228
29,4.2263215437311,0.517153271385654,0.720941621757273,-238.115077299542,21.6854360052228
31,4.3862608706952,0.506616648758186,0.709974092000893,-238.099629149984,21.0493780153695
47,4.44209791266098,0.456896047222144,0.666753374326305,-238.083512716491,20.7161755248759
61,4.45238849045938,0.454941863909771,0.661088067533283,-238.088492670557,20.8584077278653
61,4.45238849045938,0.454941863909771,0.661088067533283,-238.088492670557,20.8584077278653
79,4.40511239684474,0.452884645849898,0.660030515110515,-238.088397802407,20.8117097300494
101,4.43400237452499,0.434537693868341,0.645986802285074,-238.088276516452,20.6441631486507
101,4.43400237452499,0.434537693868341,0.645986802285074,-238.088276516452,20.6441631486507
101,4.43400237452499,0.434537693868341,0.645986802285074,-238.088276516452,20.6441631486507
229,1.18640773909254,0.077746344589585,0.129089101883302,-238.107269941252,21.5642170155284
303,0.591360543250033,0.0390683539842601,0.0631852812995451,-238.107071030222,21.7120762277888
409,0.371741958290329,0.0347306278440001,0.0503433252708939,-238.110761056438,21.7343237992051
519,0.275670302923487,0.0320077407630352,0.0462941221289702,-238.11063146569,21.7220930957353
615,0.2592815851865,0.0286629103829459,0.0420463289348165,-238.110590252112,21.7296889987595
711,0.190714625120165,0.0151124777668438,0.0233768947256969,-238.107782197972,21.6677680914686
825,0.185557281833582,0.0144867747718004,0.0227354030382735,-238.107777751799,21.6437887906192
901,0.18729607010485,0.0141940904714486,0.0222726674180419,-238.107800152482,21.644093170542
1013,0.173951517335269,0.0135638991095411,0.0214308714225975,-238.107914501522,21.6686849883873
1101,0.17813839866875,0.0128280395513837,0.0203831651832086,-238.108140793454,21.6671089199245
1221,0.166720722681191,0.014476636617937,0.0226444584594648,-238.108753756712,21.6729287876753
1325,0.152587077231317,0.0143637367855172,0.02265029330345,-238.109137893302,21.6718525419909
1401,0.144490420707996,0.0141625047015615,0.0215114371809231,-238.109492946033,21.6667088192998
1505,0.149374496502332,0.00775071529051788,0.0131923694652782,-238.109546491313,21.6393326522777
1601,0.136642937542916,0.00733169582785574,0.0122978915074614,-238.109549337113,21.6360697965414
1701,0.137161294994854,0.00730236330826573,0.0122732986503071,-238.109554166653,21.6353915637638
1813,0.113403011513583,0.00566210517497863,0.00920006912571109,-238.108669277347,21.6427159467015
1905,0.0976827524937107,0.00557552816239246,0.00902528600451622,-238.108672736638,21.6429916492039
2009,0.0900882346750223,0.00512137988919167,0.00847429270874047,-238.108654937629,21.6446389286461
2105,0.157761741105986,0.00508634269555835,0.00867529742372519,-238.1086612182,21.6446323916363
2205,0.156755956769047,0.00494830830170206,0.00845244586444495,-238.108570512536,21.6444328537537
2321,0.152767763466358,0.00473681768056109,0.00821521880582899,-238.108574083027,21.6445949449032
2453,0.140431693815657,0.00456363264533698,0.00786150191676342,-238.108574952175,21.644587810982
2509,0.139958348463182,0.00418806290654734,0.00739681934607202,-238.108667354858,21.6456135865283
2601,0.148838180613524,0.00409065445754109,0.00736176079990263,-238.108687125076,21.6453691404753
2705,0.149831561719651,0.00405536117811939,0.00734693729297754,-238.108687451564,21.6453971501114
2849,0.144261559767614,0.00394033441307073,0.00733108980837915,-238.108935194323,21.6464900156535
2953,0.137631317493828,0.00389028488666218,0.00726698547424892,-238.108936394432,21.6469713522622
3017,0.140425589256296,0.00380596569625056,0.00714675039103393,-238.108931090597,21.6457580275238
3153,0.1402436075401,0.00373889371201157,0.00706158140439379,-238.10892962208,21.6457460347244
3205,0.12928372634849,0.00372623129883314,0.0070492191311568,-238.108929043084,21.6457926209819
3309,0.108132079967049,0.00342426476283312,0.00638910462630732,-238.10890136008,21.6469748220481
3405,0.100237357844321,0.00337155501094526,0.00627833305885756,-238.108898822326,21.6469187490452
3505,0.098905439360891,0.00327655160312009,0.00617302519525561,-238.108902779764,21.6465521214257
3601,0.102510827508553,0.003225832135562,0.00612730606202208,-238.108901979232,21.6463620431671
3701,0.089816143953243,0.00317584698122402,0.00602547359975496,-238.108912269157,21.6463976569176
3805,0.0873341152679075,0.00321244776659879,0.0062240476617924,-238.108860260953,21.6454829148002
3917,0.087533983865427,0.00320735633476523,0.00622796057683811,-238.108860326537,21.6454243027379
4045,0.0849610906630858,0.00313932280831704,0.00614811470000658,-238.108859979555,21.6457127572993
4105,0.061152445110622,0.00282038682884793,0.00515822778826155,-238.108599012082,21.6483169449928
4217,0.0604293010706556,0.00245879365526614,0.00483314557536283,-238.10864029255,21.6489531661126
4321,0.060365854527447,0.00244439866253995,0.00482499048546611,-238.108641711586,21.648957152707
4465,0.0604255196970485,0.00244063590966819,0.0048202365528374,-238.108632565563,21.6490394554726
4533,0.0604657401975714,0.00243835617474778,0.00481825149494233,-238.10863254225,21.6490344756913
4613,0.0606899577954323,0.0024329699778049,0.00481854055166535,-238.108631511564,21.6490811004156
4749,0.061153513763486,0.00240900465044034,0.00479441285890994,-238.108631305015,21.6491077736787
4833,0.0610715554160493,0.00236993633202403,0.00476666421425409,-238.108617635544,21.6473891946779
4925,0.0610855552211547,0.0023669637096139,0.00476474563534474,-238.108617587642,21.6473927130647
5037,0.0607575907222895,0.00235751696389516,0.00474579917999131,-238.108617625207,21.6473860783133


==> plot_data/sterngerlach/SternGerlach_adaptCC_1e4_OLD.txt <==
29,4.2263215437311,-238.115077299542,21.6854360052228
29,4.2263215437311,-238.115077299542,21.6854360052228
31,4.3862608706952,-238.099629149984,21.0493780153695
47,4.44209791266098,-238.083512716491,20.7161755248759
61,4.45238849045938,-238.088492670557,20.8584077278653
61,4.45238849045938,-238.088492670557,20.8584077278653
79,4.40511239684474,-238.088397802407,20.8117097300494
101,4.43400237452499,-238.088276516452,20.6441631486507
101,4.43400237452499,-238.088276516452,20.6441631486507
101,4.43400237452499,-238.088276516452,20.6441631486507
229,1.18640773909254,-238.107269941252,21.5642170155284
303,0.591360543250033,-238.107071030222,21.7120762277888
409,0.371741958290329,-238.110761056438,21.7343237992051
519,0.275670302923487,-238.11063146569,21.7220930957353
615,0.2592815851865,-238.110590252112,21.7296889987595
711,0.190714625120165,-238.107782197972,21.6677680914686
825,0.185557281833582,-238.107777751799,21.6437887906192
901,0.18729607010485,-238.107800152482,21.644093170542
1013,0.173951517335269,-238.107914501522,21.6686849883873
1101,0.17813839866875,-238.108140793454,21.6671089199245
1221,0.166720722681191,-238.108753756712,21.6729287876753
1325,0.152587077231317,-238.109137893302,21.6718525419909
1401,0.144490420707996,-238.109492946033,21.6667088192998
1505,0.149374496502332,-238.109546491313,21.6393326522777
1601,0.136642937542916,-238.109549337113,21.6360697965414
1701,0.137161294994854,-238.109554166653,21.6353915637638
1813,0.113403011513583,-238.108669277347,21.6427159467015
1905,0.0976827524937107,-238.108672736638,21.6429916492039
2009,0.0900882346750223,-238.108654937629,21.6446389286461
2105,0.157761741105986,-238.1086612182,21.6446323916363
2205,0.156755956769047,-238.108570512536,21.6444328537537
2321,0.152767763466358,-238.108574083027,21.6445949449032
2453,0.140431693815657,-238.108574952175,21.644587810982
2509,0.139958348463182,-238.108667354858,21.6456135865283
2601,0.148838180613524,-238.108687125076,21.6453691404753
2705,0.149831561719651,-238.108687451564,21.6453971501114
2849,0.144261559767614,-238.108935194323,21.6464900156535
2953,0.137631317493828,-238.108936394432,21.6469713522622
3017,0.140425589256296,-238.108931090597,21.6457580275238
3153,0.1402436075401,-238.10892962208,21.6457460347244
3205,0.12928372634849,-238.108929043084,21.6457926209819
3309,0.108132079967049,-238.10890136008,21.6469748220481
3405,0.100237357844321,-238.108898822326,21.6469187490452
3505,0.098905439360891,-238.108902779764,21.6465521214257
3601,0.102510827508553,-238.108901979232,21.6463620431671
3701,0.089816143953243,-238.108912269157,21.6463976569176
3805,0.0873341152679075,-238.108860260953,21.6454829148002
3917,0.087533983865427,-238.108860326537,21.6454243027379
4045,0.0849610906630858,-238.108859979555,21.6457127572993
4105,0.061152445110622,-238.108599012082,21.6483169449928
4217,0.0604293010706556,-238.10864029255,21.6489531661126
4321,0.060365854527447,-238.108641711586,21.648957152707
4465,0.0604255196970485,-238.108632565563,21.6490394554726
4533,0.0604657401975714,-238.10863254225,21.6490344756913
4613,0.0606899577954323,-238.108631511564,21.6490811004156
4749,0.061153513763486,-238.108631305015,21.6491077736787
4833,0.0610715554160493,-238.108617635544,21.6473891946779
4925,0.0610855552211547,-238.108617587642,21.6473927130647
5037,0.0607575907222895,-238.108617625207,21.6473860783133


==> plot_data/sterngerlach/SternGerlach_adaptCC_rel_errz.txt <==
2.900000000000000000e+01 1.588168796516014160e-04 5.038437034546441873e-03
2.900000000000000000e+01 1.588168796516014160e-04 5.038437034546441873e-03
3.100000000000000000e+01 2.236833984217336945e-04 3.422176779942881497e-02
4.700000000000000000e+01 2.913560301344301010e-04 4.950961677999098781e-02
6.100000000000000000e+01 2.704452872208815899e-04 4.298378188525944776e-02
6.100000000000000000e+01 2.704452872208815899e-04 4.298378188525944776e-02
7.900000000000000000e+01 2.708436369785397336e-04 4.512635872268491721e-02
1.010000000000000000e+02 2.713529146526882105e-04 5.281365670727786871e-02
1.010000000000000000e+02 2.713529146526882105e-04 5.281365670727786871e-02
1.010000000000000000e+02 2.713529146526882105e-04 5.281365670727786871e-02
2.290000000000000000e+02 1.915998450910089514e-04 1.060015299074799043e-02
3.030000000000000000e+02 1.924350691425564500e-04 3.816142150753043093e-03
4.090000000000000000e+02 1.769407114588153875e-04 2.795388940016709650e-03
5.190000000000000000e+02 1.774848608183352027e-04 3.356552655496016901e-03
6.150000000000000000e+02 1.776579159355108780e-04 3.008040799738470779e-03
7.110000000000000000e+02 1.894488877859069561e-04 5.849068422312235331e-03
8.250000000000000000e+02 1.894675571911261312e-04 6.949276075328263483e-03
9.010000000000000000e+02 1.893734971019646308e-04 6.935310650623391186e-03
1.013000000000000000e+03 1.888933474166584661e-04 5.806999764292574730e-03
1.101000000000000000e+03 1.879431514207472917e-04 5.879312238928098046e-03
1.221000000000000000e+03 1.853693290654756943e-04 5.612287646377054837e-03
1.325000000000000000e+03 1.837563460196494638e-04 5.661667473834801692e-03
1.401000000000000000e+03 1.822654856061031844e-04 5.897669478450577249e-03
1.505000000000000000e+03 1.820406498807141966e-04 7.153730639579619806e-03
1.601000000000000000e+03 1.820287004146466775e-04 7.303435540248461900e-03
1.701000000000000000e+03 1.820084212578979726e-04 7.334553915931177857e-03
1.813000000000000000e+03 1.857240564905892645e-04 6.998499824434182420e-03
1.905000000000000000e+03 1.857095309861410361e-04 6.985850164421124331e-03
2.009000000000000000e+03 1.857842687238997763e-04 6.910270419192262974e-03
2.105000000000000000e+03 1.857578967124728204e-04 6.910570347378416391e-03
2.205000000000000000e+03 1.861387682618319717e-04 6.919725456064985958e-03
2.321000000000000000e+03 1.861237758304851218e-04 6.912288461788631579e-03
2.453000000000000000e+03 1.861201262928056271e-04 6.912615777199160490e-03
2.509000000000000000e+03 1.857321289893541945e-04 6.865551598247349348e-03
2.601000000000000000e+03 1.856491141783275973e-04 6.876767163703095126e-03
2.705000000000000000e+03 1.856477432606498516e-04 6.875482037994498641e-03
2.849000000000000000e+03 1.846074756048671380e-04 6.825339665592169633e-03
2.953000000000000000e+03 1.846024363675416208e-04 6.803255192658980155e-03
3.017000000000000000e+03 1.846247070810037871e-04 6.858924420513575100e-03
3.153000000000000000e+03 1.846308733589893214e-04 6.859474668820002806e-03
3.205000000000000000e+03 1.846333045534382332e-04 6.857337218802199257e-03
3.309000000000000000e+03 1.847495450190897036e-04 6.803095993480161308e-03
3.405000000000000000e+03 1.847602010052222727e-04 6.805668710145591598e-03
3.505000000000000000e+03 1.847435837899926553e-04 6.822490156079872616e-03
3.601000000000000000e+03 1.847469452103528680e-04 6.831211242490798502e-03
3.701000000000000000e+03 1.847037379892736513e-04 6.829577228175845276e-03
3.805000000000000000e+03 1.849221195584004138e-04 6.871547020557144080e-03
3.917000000000000000e+03 1.849218441722765970e-04 6.874236233220477367e-03
4.045000000000000000e+03 1.849233011438515594e-04 6.861001488888593923e-03
4.105000000000000000e+03 1.860190991500767891e-04 6.741517303412415674e-03
4.217000000000000000e+03 1.858457631629996398e-04 6.712326487991547574e-03
4.321000000000000000e+03 1.858398046549064879e-04 6.712143576834445936e-03
4.465000000000000000e+03 1.858782086507831997e-04 6.708367397822880343e-03
4.533000000000000000e+03 1.858783065416441985e-04 6.708595877941345847e-03
4.613000000000000000e+03 1.858826343747617123e-04 6.706456663006814777e-03
4.749000000000000000e+03 1.858835016705354581e-04 6.705232852171863663e-03
4.833000000000000000e+03 1.859408995481268492e-04 6.784083932145776145e-03
4.925000000000000000e+03 1.859411006878396719e-04 6.783922503082036488e-03
5.037000000000000000e+03 1.859409429530324413e-04 6.784226915805025536e-03


==> plot_data/sterngerlach/SternGerlach_dali_1e4.txt <==
1.500000000000000000e+01 6.461307461123823259e+00 1.146788011901605842e+00 1.479627149360398297e+00 -2.375581497993563005e+02 0.000000000000000000e+00
2.100000000000000000e+01 4.218009576909196312e+00 5.294910027477479630e-01 7.149656545774666361e-01 -2.381626498519568429e+02 1.521754864588729106e+01
3.100000000000000000e+01 4.314907370229292383e+00 5.275530766541887129e-01 7.160711550374480039e-01 -2.382158042329886598e+02 2.037446373888815288e+01
4.100000000000000000e+01 4.457784682878298099e+00 4.583071965484390442e-01 6.602646536671347155e-01 -2.381269364901172878e+02 2.151245480062061688e+01
5.100000000000000000e+01 3.680116153609276353e+00 4.130384024832296497e-01 5.846123143267167865e-01 -2.381587703485003544e+02 2.155577228253241628e+01
6.000000000000000000e+01 2.181363542112819687e+00 2.677272183779149106e-01 3.894393898429193146e-01 -2.381482634007956847e+02 2.151767916921380674e+01
7.800000000000000000e+01 2.221121611928111861e+00 1.904377799766930335e-01 2.793566309267386250e-01 -2.381203284090836405e+02 2.158289977367530810e+01
8.000000000000000000e+01 2.209374656831272432e+00 1.931429395744262700e-01 2.833098071386108696e-01 -2.381203284090836405e+02 2.158289977368258405e+01
9.600000000000000000e+01 2.291760177411873656e+00 1.610976935406486232e-01 2.623703420623304527e-01 -2.380944782093210961e+02 2.100441116365982452e+01
1.000000000000000000e+02 2.075856731452574877e+00 1.624993057276399866e-01 2.647059398165768074e-01 -2.380923154185884414e+02 2.092516217562661041e+01
2.000000000000000000e+02 1.858769295176898595e+00 1.871353507168861952e-01 2.957351769810187547e-01 -2.380825241161992096e+02 2.071116845918731997e+01
3.020000000000000000e+02 3.177092285247056225e-01 3.855562278788254166e-02 5.263878947546721254e-02 -2.381040264152394457e+02 2.154922794779849937e+01
4.020000000000000000e+02 1.888846137149187143e-01 2.454723655161628396e-02 3.513313150759309056e-02 -2.381107199488902495e+02 2.148389131847216049e+01
5.010000000000000000e+02 1.726301024303893428e-01 2.152275560193244591e-02 3.166694667376314387e-02 -2.381090922185951797e+02 2.143557876502745785e+01
6.000000000000000000e+02 1.544808138784503626e-01 1.578694075020938350e-02 2.271603194962373493e-02 -2.381085237589125541e+02 2.144546151476970408e+01
7.030000000000000000e+02 1.514006955528657272e-01 1.493868863032568085e-02 2.238244903997801613e-02 -2.381086665458475125e+02 2.143992957436421420e+01
8.010000000000000000e+02 1.542097837238998181e-01 1.447218453782780911e-02 2.194401998160528180e-02 -2.381083688257511142e+02 2.142165251647384139e+01
9.010000000000000000e+02 1.671392295779980941e-01 1.426364937677022937e-02 2.174524365419025149e-02 -2.381085537077114793e+02 2.163349144286621595e+01
1.000000000000000000e+03 1.656757373800132882e-01 1.387214755328683609e-02 2.129329495133092456e-02 -2.381078967000108548e+02 2.163210303788218880e+01
1.102000000000000000e+03 1.882155256687951805e-01 1.386346796654793281e-02 2.147747716136547830e-02 -2.381079579021237009e+02 2.162664766890520696e+01
1.202000000000000000e+03 1.853246148739629007e-01 1.363243143344097102e-02 2.133331311461180574e-02 -2.381081727334296261e+02 2.166793259907717584e+01
1.307000000000000000e+03 1.402964671141830877e-01 1.274154517784771221e-02 1.945804927933528564e-02 -2.381076186514509629e+02 2.167648583429399878e+01
1.400000000000000000e+03 1.271705021568436678e-01 1.221684685355583881e-02 1.881579301265018725e-02 -2.381076457254673642e+02 2.167251864277204731e+01
1.500000000000000000e+03 1.267612128631867563e-01 1.132788726186144575e-02 1.769037955297772524e-02 -2.381080253501579875e+02 2.168521218932437478e+01
1.600000000000000000e+03 1.279492661921324270e-01 1.043663716444169151e-02 1.663866640083841442e-02 -2.381074895828130593e+02 2.168529575142019894e+01
1.701000000000000000e+03 1.231680431980350932e-01 1.036463780586349172e-02 1.654170090338652477e-02 -2.381074929209546269e+02 2.168568641894671600e+01
1.801000000000000000e+03 1.225177823872627414e-01 1.030814122101793122e-02 1.657883917002976257e-02 -2.381074987269736880e+02 2.168575078724097693e+01
1.902000000000000000e+03 1.316057526802296707e-01 1.026909828445087339e-02 1.656627028285222875e-02 -2.381075158195539814e+02 2.169365954955719644e+01
2.000000000000000000e+03 1.396999969057333146e-01 1.035895276819586049e-02 1.659205775659971724e-02 -2.381079640893917997e+02 2.167418945460667601e+01
2.102000000000000000e+03 1.410571120213433005e-01 1.028851461264603494e-02 1.653663778950443045e-02 -2.381087172196948814e+02 2.168471243610838428e+01
2.204000000000000000e+03 1.309079437048978889e-01 1.032757782248619992e-02 1.659377411081144199e-02 -2.381087338590420472e+02 2.168457862635113997e+01
2.301000000000000000e+03 1.552213143636720361e-01 4.135155105321734574e-03 7.889162783141686827e-03 -2.381092275639799709e+02 2.166482083680602955e+01
2.400000000000000000e+03 1.523807538837331776e-01 3.803648061408117058e-03 7.550020374714572907e-03 -2.381091246302438833e+02 2.166548017328750575e+01
2.500000000000000000e+03 1.424892630801934956e-01 3.721060201829132393e-03 7.373395621438502689e-03 -2.381091378676899808e+02 2.166706979699665681e+01
2.601000000000000000e+03 1.423374807415029863e-01 3.710447256864364378e-03 7.369846374770998298e-03 -2.381091442414223707e+02 2.167009622689511161e+01
2.705000000000000000e+03 1.263620039331954104e-01 3.566547334323868709e-03 6.970491745404661273e-03 -2.381091422986152395e+02 2.166996099917014362e+01
2.800000000000000000e+03 8.768650706107905535e-02 3.302896087848873185e-03 6.209063040954421187e-03 -2.381091546906891665e+02 2.166990272263501538e+01
2.901000000000000000e+03 8.819961884620397541e-02 3.287350234917482683e-03 6.170985631786016223e-03 -2.381091226740915943e+02 2.167175532274995930e+01
3.002000000000000000e+03 8.851509661656109529e-02 3.203249491308506058e-03 6.004339796463487207e-03 -2.381091302563219188e+02 2.166843862953828648e+01
3.100000000000000000e+03 9.526108938041488727e-02 3.132922551445949458e-03 5.981353462588206472e-03 -2.381091248078654985e+02 2.166419837931607617e+01
3.200000000000000000e+03 9.529064993427027730e-02 3.228459158154370606e-03 6.150647133695032881e-03 -2.381091474989750338e+02 2.166378461191197857e+01
3.300000000000000000e+03 9.457326175444791261e-02 3.208411766767562626e-03 6.135818061249962915e-03 -2.381091660160551555e+02 2.166585149878665106e+01
3.400000000000000000e+03 7.156166806794317381e-02 3.050817922109021457e-03 5.672020392865811771e-03 -2.381091895204642128e+02 2.166574706826941110e+01
3.504000000000000000e+03 7.041930575974220119e-02 2.778170562788690595e-03 5.369390103033565981e-03 -2.381090337211917642e+02 2.166595096619857941e+01
3.602000000000000000e+03 7.325868662849188695e-02 2.771474600562515850e-03 5.432055170305115366e-03 -2.381090612074463024e+02 2.166666234174044803e+01
3.700000000000000000e+03 7.198465646462182121e-02 2.758315196147336119e-03 5.406314782321041019e-03 -2.381090579884865974e+02 2.166524291237874422e+01
3.800000000000000000e+03 7.235312405404670244e-02 2.743321384407445933e-03 5.391395267360747472e-03 -2.381090492867719774e+02 2.166357743822300108e+01
3.900000000000000000e+03 7.256256638976310569e-02 2.750744267725411998e-03 5.394724102301863208e-03 -2.381090467003236881e+02 2.166437425350159174e+01
4.000000000000000000e+03 7.005492717769357114e-02 2.944858785973411639e-03 5.430586210877341030e-03 -2.381090501238108175e+02 2.165471258175239200e+01
4.100000000000000000e+03 6.826292154798352385e-02 2.918246350153822378e-03 5.396514556645267899e-03 -2.381090483651984471e+02 2.165373321354127256e+01
4.200000000000000000e+03 6.729041407470504055e-02 2.923334126663326184e-03 5.381641571340111882e-03 -2.381090529190270502e+02 2.165351562905561877e+01
4.300000000000000000e+03 6.506951899822865926e-02 2.924469864581044631e-03 5.383184541789368636e-03 -2.381090565254512228e+02 2.165427342623297591e+01
4.402000000000000000e+03 6.577489593581731242e-02 2.926285173862726123e-03 5.389666713190969377e-03 -2.381090627310670129e+02 2.165502047804329777e+01
4.500000000000000000e+03 6.593574376574906637e-02 2.923049216819217141e-03 5.388982281616621142e-03 -2.381090685826387983e+02 2.165488642180571333e+01
4.600000000000000000e+03 6.471393835880689949e-02 3.017849648745831760e-03 5.475097684681041847e-03 -2.381090636769703224e+02 2.165419571908569196e+01
4.700000000000000000e+03 6.852267194622641000e-02 2.926232092951826756e-03 5.335266520300482353e-03 -2.381090721950154716e+02 2.165417538990732282e+01
4.800000000000000000e+03 7.375595067026097240e-02 3.009810120484755335e-03 5.474290086805395916e-03 -2.381090542200709024e+02 2.165374920636531897e+01
4.900000000000000000e+03 7.137973567648714379e-02 2.913483291252319269e-03 5.341022613113904222e-03 -2.381090575989423144e+02 2.165358834314247360e+01
5.000000000000000000e+03 7.126669662270046501e-02 2.912389218407227670e-03 5.346586479573483749e-03 -2.381090525655736769e+02 2.165191241689899471e+01


==> plot_data/sterngerlach/SternGerlach_dali_1e4_OLD.txt <==
1.500000000000000000e+01 1.333333333333333315e-01 6.461307461123823259e+00 1.146788011901605842e+00 -2.375581497993563005e+02 0.000000000000000000e+00
2.100000000000000000e+01 2.380952380952380820e-01 4.218009576909196312e+00 5.294910027477479630e-01 -2.381626498519568429e+02 1.521754864588729106e+01
3.100000000000000000e+01 2.580645161290322509e-01 4.314907370229292383e+00 5.275530766541887129e-01 -2.382158042329886598e+02 2.037446373888815288e+01
4.100000000000000000e+01 2.926829268292682751e-01 4.457784682878298099e+00 4.583071965484390442e-01 -2.381269364901172878e+02 2.151245480062061688e+01
5.100000000000000000e+01 3.137254901960784270e-01 3.680116153609276353e+00 4.130384024832296497e-01 -2.381587703485003544e+02 2.155577228253241628e+01
6.000000000000000000e+01 3.333333333333333148e-01 2.181363542112819687e+00 2.677272183779149106e-01 -2.381482634007956847e+02 2.151767916921380674e+01
7.800000000000000000e+01 4.230769230769230727e-01 2.221121611928111861e+00 1.904377799766930335e-01 -2.381203284090836405e+02 2.158289977367530810e+01
8.000000000000000000e+01 4.249999999999999889e-01 2.209374656831272432e+00 1.931429395744262700e-01 -2.381203284090836405e+02 2.158289977368258405e+01
9.600000000000000000e+01 4.062500000000000000e-01 2.291760177411873656e+00 1.610976935406486232e-01 -2.380944782093210961e+02 2.100441116365982452e+01
1.000000000000000000e+02 4.400000000000000022e-01 2.075856731452574877e+00 1.624993057276399866e-01 -2.380923154185884414e+02 2.092516217562661041e+01
2.000000000000000000e+02 4.349999999999999978e-01 1.858769295176898595e+00 1.871353507168861952e-01 -2.380825241161992096e+02 2.071116845918731997e+01
3.020000000000000000e+02 5.198675496688741626e-01 3.177092285247056225e-01 3.855562278788254166e-02 -2.381040264152394457e+02 2.154922794779849937e+01
4.020000000000000000e+02 5.572139303482587236e-01 1.888846137149187143e-01 2.454723655161628396e-02 -2.381107199488902495e+02 2.148389131847216049e+01
5.010000000000000000e+02 6.027944111776447622e-01 1.726301024303893428e-01 2.152275560193244591e-02 -2.381090922185951797e+02 2.143557876502745785e+01
6.000000000000000000e+02 6.066666666666666874e-01 1.544808138784503626e-01 1.578694075020938350e-02 -2.381085237589125541e+02 2.144546151476970408e+01
7.030000000000000000e+02 6.244665718349928785e-01 1.514006955528657272e-01 1.493868863032568085e-02 -2.381086665458475125e+02 2.143992957436421420e+01
8.010000000000000000e+02 6.254681647940074640e-01 1.542097837238998181e-01 1.447218453782780911e-02 -2.381083688257511142e+02 2.142165251647384139e+01
9.010000000000000000e+02 6.293007769145394503e-01 1.671392295779980941e-01 1.426364937677022937e-02 -2.381085537077114793e+02 2.163349144286621595e+01
1.000000000000000000e+03 6.370000000000000107e-01 1.656757373800132882e-01 1.387214755328683609e-02 -2.381078967000108548e+02 2.163210303788218880e+01
1.102000000000000000e+03 6.569872958257713114e-01 1.882155256687951805e-01 1.386346796654793281e-02 -2.381079579021237009e+02 2.162664766890520696e+01
1.202000000000000000e+03 6.597337770382695199e-01 1.853246148739629007e-01 1.363243143344097102e-02 -2.381081727334296261e+02 2.166793259907717584e+01
1.307000000000000000e+03 6.755929609793419610e-01 1.402964671141830877e-01 1.274154517784771221e-02 -2.381076186514509629e+02 2.167648583429399878e+01
1.400000000000000000e+03 6.885714285714286120e-01 1.271705021568436678e-01 1.221684685355583881e-02 -2.381076457254673642e+02 2.167251864277204731e+01
1.500000000000000000e+03 6.873333333333333517e-01 1.267612128631867563e-01 1.132788726186144575e-02 -2.381080253501579875e+02 2.168521218932437478e+01
1.600000000000000000e+03 6.949999999999999512e-01 1.279492661921324270e-01 1.043663716444169151e-02 -2.381074895828130593e+02 2.168529575142019894e+01
1.701000000000000000e+03 6.907701352145796392e-01 1.231680431980350932e-01 1.036463780586349172e-02 -2.381074929209546269e+02 2.168568641894671600e+01
1.801000000000000000e+03 6.935036091060522434e-01 1.225177823872627414e-01 1.030814122101793122e-02 -2.381074987269736880e+02 2.168575078724097693e+01
1.902000000000000000e+03 6.924290220820189523e-01 1.316057526802296707e-01 1.026909828445087339e-02 -2.381075158195539814e+02 2.169365954955719644e+01
2.000000000000000000e+03 6.989999999999999547e-01 1.396999969057333146e-01 1.035895276819586049e-02 -2.381079640893917997e+02 2.167418945460667601e+01
2.102000000000000000e+03 6.931493815413891646e-01 1.410571120213433005e-01 1.028851461264603494e-02 -2.381087172196948814e+02 2.168471243610838428e+01
2.204000000000000000e+03 7.032667876588021283e-01 1.309079437048978889e-01 1.032757782248619992e-02 -2.381087338590420472e+02 2.168457862635113997e+01
2.301000000000000000e+03 7.122990004345937098e-01 1.552213143636720361e-01 4.135155105321734574e-03 -2.381092275639799709e+02 2.166482083680602955e+01
2.400000000000000000e+03 7.199999999999999734e-01 1.523807538837331776e-01 3.803648061408117058e-03 -2.381091246302438833e+02 2.166548017328750575e+01
2.500000000000000000e+03 7.264000000000000457e-01 1.424892630801934956e-01 3.721060201829132393e-03 -2.381091378676899808e+02 2.166706979699665681e+01
2.601000000000000000e+03 7.254901960784313486e-01 1.423374807415029863e-01 3.710447256864364378e-03 -2.381091442414223707e+02 2.167009622689511161e+01
2.705000000000000000e+03 7.286506469500924066e-01 1.263620039331954104e-01 3.566547334323868709e-03 -2.381091422986152395e+02 2.166996099917014362e+01
2.800000000000000000e+03 7.314285714285714279e-01 8.768650706107905535e-02 3.302896087848873185e-03 -2.381091546906891665e+02 2.166990272263501538e+01
2.901000000000000000e+03 7.331954498448810531e-01 8.819961884620397541e-02 3.287350234917482683e-03 -2.381091226740915943e+02 2.167175532274995930e+01
3.002000000000000000e+03 7.331778814123917076e-01 8.851509661656109529e-02 3.203249491308506058e-03 -2.381091302563219188e+02 2.166843862953828648e+01
3.100000000000000000e+03 7.345161290322580472e-01 9.526108938041488727e-02 3.132922551445949458e-03 -2.381091248078654985e+02 2.166419837931607617e+01
3.200000000000000000e+03 7.390624999999999556e-01 9.529064993427027730e-02 3.228459158154370606e-03 -2.381091474989750338e+02 2.166378461191197857e+01
3.300000000000000000e+03 7.412121212121212110e-01 9.457326175444791261e-02 3.208411766767562626e-03 -2.381091660160551555e+02 2.166585149878665106e+01
3.400000000000000000e+03 7.467647058823528861e-01 7.156166806794317381e-02 3.050817922109021457e-03 -2.381091895204642128e+02 2.166574706826941110e+01
3.504000000000000000e+03 7.522831050228310223e-01 7.041930575974220119e-02 2.778170562788690595e-03 -2.381090337211917642e+02 2.166595096619857941e+01
3.602000000000000000e+03 7.540255413659078254e-01 7.325868662849188695e-02 2.771474600562515850e-03 -2.381090612074463024e+02 2.166666234174044803e+01
3.700000000000000000e+03 7.543243243243242802e-01 7.198465646462182121e-02 2.758315196147336119e-03 -2.381090579884865974e+02 2.166524291237874422e+01
3.800000000000000000e+03 7.494736842105262919e-01 7.235312405404670244e-02 2.743321384407445933e-03 -2.381090492867719774e+02 2.166357743822300108e+01
3.900000000000000000e+03 7.474358974358974450e-01 7.256256638976310569e-02 2.750744267725411998e-03 -2.381090467003236881e+02 2.166437425350159174e+01
4.000000000000000000e+03 7.517500000000000293e-01 7.005492717769357114e-02 2.944858785973411639e-03 -2.381090501238108175e+02 2.165471258175239200e+01
4.100000000000000000e+03 7.521951219512195141e-01 6.826292154798352385e-02 2.918246350153822378e-03 -2.381090483651984471e+02 2.165373321354127256e+01
4.200000000000000000e+03 7.557142857142856718e-01 6.729041407470504055e-02 2.923334126663326184e-03 -2.381090529190270502e+02 2.165351562905561877e+01
4.300000000000000000e+03 7.595348837209302539e-01 6.506951899822865926e-02 2.924469864581044631e-03 -2.381090565254512228e+02 2.165427342623297591e+01
4.402000000000000000e+03 7.614720581553838796e-01 6.577489593581731242e-02 2.926285173862726123e-03 -2.381090627310670129e+02 2.165502047804329777e+01
4.500000000000000000e+03 7.646666666666667167e-01 6.593574376574906637e-02 2.923049216819217141e-03 -2.381090685826387983e+02 2.165488642180571333e+01
4.600000000000000000e+03 7.693478260869565100e-01 6.471393835880689949e-02 3.017849648745831760e-03 -2.381090636769703224e+02 2.165419571908569196e+01
4.700000000000000000e+03 7.744680851063829863e-01 6.852267194622641000e-02 2.926232092951826756e-03 -2.381090721950154716e+02 2.165417538990732282e+01
4.800000000000000000e+03 7.739583333333333037e-01 7.375595067026097240e-02 3.009810120484755335e-03 -2.381090542200709024e+02 2.165374920636531897e+01
4.900000000000000000e+03 7.795918367346938993e-01 7.137973567648714379e-02 2.913483291252319269e-03 -2.381090575989423144e+02 2.165358834314247360e+01
5.000000000000000000e+03 7.820000000000000284e-01 7.126669662270046501e-02 2.912389218407227670e-03 -2.381090525655736769e+02 2.165191241689899471e+01


==> plot_data/sterngerlach/SternGerlach_dali_rel_errz.txt <==
1.500000000000000000e+01 2.497346035440625809e-03 1.000000000000000000e+00
2.100000000000000000e+01 4.093946349951912256e-05 3.017951780370818904e-01
3.100000000000000000e+01 2.641338106261630373e-04 6.518788548476601996e-02
4.100000000000000000e+01 1.090203389616522270e-04 1.297508399212592145e-02
5.100000000000000000e+01 2.464949408705988131e-05 1.098761048703653619e-02
6.000000000000000000e+01 1.946900165525422088e-05 1.273538182797594003e-02
7.800000000000000000e+01 1.367675594811054740e-04 9.742958962374427892e-03
8.000000000000000000e+01 1.367675594811054740e-04 9.742958962040595972e-03
9.600000000000000000e+01 2.453121111642654812e-04 3.628491695851962517e-02
1.000000000000000000e+02 2.543936328784863815e-04 3.992098390123485774e-02
2.000000000000000000e+02 2.955071460426417131e-04 4.973934874858877003e-02
3.020000000000000000e+02 2.052193559706499580e-04 1.128787475259517524e-02
4.020000000000000000e+02 1.771133213567366684e-04 1.428562101961844237e-02
5.010000000000000000e+02 1.839481333412633997e-04 1.650227618277108621e-02
6.000000000000000000e+02 1.863350859361116718e-04 1.604884023951527391e-02
7.030000000000000000e+02 1.857355260107091614e-04 1.630265427722944749e-02
8.010000000000000000e+02 1.869856476611206429e-04 1.714123414625471145e-02
9.010000000000000000e+02 1.862093314358504500e-04 7.421734420746878454e-03
1.000000000000000000e+03 1.889680956609532771e-04 7.485436602829081618e-03
1.102000000000000000e+03 1.887111090240233869e-04 7.735737424199877824e-03
1.202000000000000000e+03 1.878090360031819527e-04 5.841520557131646592e-03
1.307000000000000000e+03 1.901356168622146778e-04 5.449084810038910820e-03
1.400000000000000000e+03 1.900219335251600761e-04 5.631105733035960889e-03
1.500000000000000000e+03 1.884278958685816469e-04 5.048706056394148926e-03
1.600000000000000000e+03 1.906775738902568673e-04 5.044872097351505921e-03
1.701000000000000000e+03 1.906635570902615224e-04 5.026947663058847771e-03
1.801000000000000000e+03 1.906391777144022376e-04 5.023994345512091536e-03
1.902000000000000000e+03 1.905674062587812208e-04 4.661128018389461454e-03
2.000000000000000000e+03 1.886851287899016900e-04 5.554446285008124949e-03
2.102000000000000000e+03 1.855227473824879597e-04 5.071635511940219068e-03
2.204000000000000000e+03 1.854528790451051654e-04 5.077774911912429426e-03
2.301000000000000000e+03 1.833798203591783279e-04 5.984293054402670640e-03
2.400000000000000000e+03 1.838120373764290405e-04 5.954041670203076390e-03
2.500000000000000000e+03 1.837564535641072322e-04 5.881107259762680117e-03
2.601000000000000000e+03 1.837296903695802037e-04 5.742249944592869686e-03
2.705000000000000000e+03 1.837378481838716684e-04 5.748454403131679144e-03
2.800000000000000000e+03 1.836858140749987372e-04 5.751128221286012400e-03
2.901000000000000000e+03 1.838202512268127212e-04 5.666128043956368369e-03
3.002000000000000000e+03 1.837884135698936324e-04 5.818303091807291300e-03
3.100000000000000000e+03 1.838112915462703672e-04 6.012852373059413176e-03
3.200000000000000000e+03 1.837160119610318837e-04 6.031836665696460251e-03
3.300000000000000000e+03 1.836382590547196712e-04 5.937004678237152271e-03
3.400000000000000000e+03 1.835395644385411594e-04 5.941796112941500826e-03
3.504000000000000000e+03 1.841937629490299113e-04 5.932440958530869890e-03
3.602000000000000000e+03 1.840783486310090529e-04 5.899801941228080375e-03
3.700000000000000000e+03 1.840918649883786632e-04 5.964927570055637319e-03
3.800000000000000000e+03 1.841284033409243360e-04 6.041342117066712987e-03
3.900000000000000000e+03 1.841392637935550811e-04 6.004782991633847260e-03
4.000000000000000000e+03 1.841248886289891873e-04 6.448075532403039350e-03
4.100000000000000000e+03 1.841322730125948362e-04 6.493010470571651538e-03
4.200000000000000000e+03 1.841131515632944303e-04 6.502993585500537257e-03
4.300000000000000000e+03 1.840980082491771913e-04 6.468224671294132977e-03
4.402000000000000000e+03 1.840719509734097263e-04 6.433948771255276755e-03
4.500000000000000000e+03 1.840473803224315424e-04 6.440099480129203233e-03
4.600000000000000000e+03 1.840679791414082773e-04 6.471789996182993228e-03
4.700000000000000000e+03 1.840322120138644614e-04 6.472722730534246141e-03
4.800000000000000000e+03 1.841076885021593150e-04 6.492276694907393730e-03
4.900000000000000000e+03 1.840935006782361218e-04 6.499657349997166496e-03
5.000000000000000000e+03 1.841146357080318487e-04 6.576551455064963067e-03

